Mixed-Precision Quantization and Parallel Implementation of Multispectral Riemannian Classification for Brain--Machine Interfaces

With Motor-Imagery (MI) Brain--Machine Interfaces (BMIs) we may control machines by merely thinking of performing a motor action. Practical use cases require a wearable solution where the classification of the brain signals is done locally near the sensor using machine learning models embedded on energy-efficient microcontroller units (MCUs), for assured privacy, user comfort, and long-term usage. In this work, we provide practical insights on the accuracy-cost tradeoff for embedded BMI solutions. Our proposed Multispectral Riemannian Classifier reaches 75.1% accuracy on 4-class MI task. We further scale down the model by quantizing it to mixed-precision representations with a minimal accuracy loss of 1%, which is still 3.2% more accurate than the state-of-the-art embedded convolutional neural network. We implement the model on a low-power MCU with parallel processing units taking only 33.39ms and consuming 1.304mJ per classification.

==> measurements/eegnet_prepared.csv <==
id,t,p
0,-0.00319727999999998,4.38309
1,-0.0031768000000001015,3.9138840000000004
2,-0.003156320000000001,4.325868
3,-0.0031358400000001227,3.9711060000000002
4,-0.0031153600000000223,4.119876
5,-0.003094879999999922,4.199976
6,-0.0030744000000000435,4.108428
7,-0.003053919999999943,4.325868
8,-0.0030334400000000647,4.074102000000001
9,-0.0030129599999999643,4.188546
10,-0.002992480000000086,4.211424
11,-0.0029719999999999855,4.428864
12,-0.002951520000000107,4.474638000000001
13,-0.0029310400000000067,4.3373159999999995
14,-0.0029105600000001283,4.348745999999999
15,-0.002890080000000028,4.108428
16,-0.0028695999999999275,4.4059680000000006
17,-0.002849120000000049,4.394538000000001
18,-0.0028286399999999487,4.177098
19,-0.0028081600000000703,4.062654
20,-0.00278767999999997,4.131324
21,-0.0027672000000000915,4.38309
22,-0.002746719999999991,4.3029720000000005
23,-0.0027262400000001128,4.268646
24,-0.0027057600000000123,4.211424
25,-0.002685279999999912,4.348745999999999
26,-0.0026648000000000335,4.3029720000000005
27,-0.002644319999999933,4.16565
28,-0.0026238400000000548,4.394538000000001
29,-0.0026033599999999543,4.085532000000001
30,-0.002582880000000076,4.280094
31,-0.0025623999999999755,4.3716420000000005
32,-0.002541920000000097,4.3373159999999995
33,-0.0025214399999999968,4.3029720000000005
34,-0.0025009600000001184,4.31442
35,-0.002480480000000018,4.497534
36,-0.0024599999999999175,4.074102000000001
37,-0.002439520000000039,4.154202
38,-0.0024190399999999388,4.199976
39,-0.0023985600000000604,4.108428
40,-0.00237807999999996,4.188546
41,-0.0023576000000000816,4.085532000000001
42,-0.002337119999999981,4.428864
43,-0.002316640000000103,4.24575
44,-0.0022961600000000024,4.199976
45,-0.002275680000000124,4.188546
46,-0.0022552000000000236,4.257198
47,-0.002234719999999923,4.325868
48,-0.002214240000000045,4.188546
49,-0.0021937599999999444,4.3029720000000005
50,-0.002173280000000066,4.23432
51,-0.0021527999999999656,4.291542
52,-0.0021323200000000872,4.16565
53,-0.002111839999999987,4.199976
54,-0.0020913600000001084,4.268646
55,-0.002070880000000008,4.257198
56,-0.0020504000000001296,4.31442
57,-0.0020299200000000292,4.348745999999999
58,-0.002009439999999929,4.4403120000000005
59,-0.0019889600000000504,4.257198
60,-0.00196847999999995,4.154202
61,-0.0019480000000000719,4.222872000000001
62,-0.0019275199999999714,4.4403120000000005
63,-0.001907040000000093,4.508964
64,-0.0018865599999999926,4.3029720000000005
65,-0.0018660800000001143,4.257198
66,-0.0018456000000000139,4.291542
67,-0.0018251199999999134,4.325868
68,-0.001804640000000035,4.360194
69,-0.0017841599999999346,4.119876
70,-0.0017636800000000563,4.3716420000000005
71,-0.0017431999999999559,4.039758
72,-0.0017227200000000775,4.3716420000000005
73,-0.001702239999999977,4.257198
74,-0.0016817600000000987,4.543308000000001
75,-0.0016612799999999983,4.68063
76,-0.00164080000000012,4.085532000000001
77,-0.0016203200000000195,4.177098
78,-0.001599839999999919,4.280094
79,-0.0015793600000000407,4.508964
80,-0.0015588799999999403,4.154202
81,-0.001538400000000062,4.3029720000000005
82,-0.0015179199999999615,4.074102000000001
83,-0.001497440000000083,4.199976
84,-0.0014769599999999827,4.280094
85,-0.0014564800000001043,4.38309
86,-0.001436000000000004,4.394538000000001
87,-0.0014155200000001255,4.154202
88,-0.001395040000000025,4.486086
89,-0.0013745599999999247,4.154202
90,-0.0013540800000000463,4.23432
91,-0.001333599999999946,4.09698
92,-0.0013131200000000675,4.24575
93,-0.001292639999999967,4.45176
94,-0.0012721600000000887,4.131324
95,-0.0012516799999999883,4.131324
96,-0.00123120000000011,4.188546
97,-0.0012107200000000095,4.3029720000000005
98,-0.0011902400000001311,4.188546
99,-0.0011697600000000307,4.142754
100,-0.0011492799999999303,4.142754
101,-0.001128800000000052,4.24575
102,-0.0011083199999999515,4.23432
103,-0.0010878400000000731,4.23432
104,-0.0010673599999999727,4.394538000000001
105,-0.0010468800000000944,4.38309
106,-0.001026399999999994,4.508964
107,-0.0010059200000001156,4.154202
108,-0.0009854400000000151,4.3029720000000005
109,-0.0009649599999999147,4.24575
110,-0.0009444800000000364,4.222872000000001
111,-0.0009239999999999359,4.257198
112,-0.0009035200000000576,4.24575
113,-0.0008830399999999571,4.394538000000001
114,-0.0008625600000000788,4.199976
115,-0.0008420799999999784,4.31442
116,-0.0008216000000001,4.325868
117,-0.0008011199999999996,4.211424
118,-0.0007806400000001212,4.268646
119,-0.0007601600000000208,4.222872000000001
120,-0.0007396799999999204,4.142754
121,-0.000719200000000042,4.211424
122,-0.0006987199999999416,4.142754
123,-0.0006782400000000632,4.589082
124,-0.0006577599999999628,4.577634000000001
125,-0.0006372800000000844,4.280094
126,-0.000616799999999984,4.085532000000001
127,-0.0005963200000001056,4.24575
128,-0.0005758400000000052,4.085532000000001
129,-0.0005553600000001268,4.131324
130,-0.0005348800000000264,4.577634000000001
131,-0.000514399999999926,4.360194
132,-0.0004939200000000476,4.45176
133,-0.00047343999999994714,4.074102000000001
134,-0.00045296000000006877,4.257198
135,-0.00043247999999996835,4.566186
136,-0.00041200000000009,4.417416
137,-0.00039151999999998956,4.463190000000001
138,-0.0003710400000001112,4.108428
139,-0.00035056000000001077,4.486086
140,-0.0003300800000001324,4.005432
141,-0.000309600000000032,4.199976
142,-0.00028911999999993156,4.428864
143,-0.0002686400000000532,4.23432
144,-0.00024815999999995277,4.24575
145,-0.0002276800000000744,4.16565
146,-0.00020719999999997397,4.4059680000000006
147,-0.0001867200000000956,4.497534
148,-0.00016623999999999518,4.062654
149,-0.0001457600000001168,4.3373159999999995
150,-0.0001252800000000164,4.3029720000000005
151,-0.00010479999999991599,4.199976
152,-8.432000000003761e-05,4.108428
153,-6.38399999999372e-05,4.257198
154,-4.336000000005882e-05,4.45176
155,-2.2879999999958405e-05,4.566186
156,-2.400000000080032e-06,6.340032
157,1.8080000000020386e-05,6.50025
158,3.855999999989876e-05,6.786342
159,5.903999999999918e-05,6.729120000000001
160,7.951999999987755e-05,6.843564
161,9.999999999997797e-05,6.86646
162,0.00012048000000007839,7.01523
163,0.00014095999999995677,7.129674
164,0.0001614400000000572,8.056638
165,0.00018191999999993556,10.688778000000001
166,0.00020240000000003598,11.421198
167,0.00022287999999991436,11.569968
168,0.00024336000000001477,11.9133
169,0.00026383999999989315,11.901852
170,0.00028431999999999356,12.348180000000001
171,0.00030479999999987194,12.233736
172,0.00032527999999997236,11.936196
173,0.0003457600000000728,12.084966000000001
174,0.00036623999999995115,11.9934
175,0.00038672000000005156,11.98197
176,0.00040719999999992994,11.924748000000001
177,0.00042768000000003036,11.959074
178,0.00044815999999990873,11.947626
179,0.00046864000000000915,12.210840000000001
180,0.0004891199999998875,11.959074
181,0.0005095999999999879,11.98197
182,0.0005300800000000883,12.153618
183,0.0005505599999999667,11.936196
184,0.0005710400000000671,11.798856
185,0.0005915199999999455,12.039192
186,0.0006120000000000459,11.856078
187,0.0006324799999999243,11.856078
188,0.0006529600000000247,11.98197
189,0.000673439999999903,12.027744
190,0.0006939200000000035,12.153618
191,0.0007143999999998818,11.84463
192,0.0007348799999999823,11.775978
193,0.0007553600000000827,8.99505
194,0.000775839999999961,7.850646000000001
195,0.0007963200000000615,7.610328
196,0.0008167999999999398,7.244118000000001
197,0.0008372800000000403,7.221222000000001
198,0.0008577599999999186,7.164000000000001
199,0.000878240000000019,6.87789
200,0.0008987199999998974,6.9923340000000005
201,0.0009191999999999978,6.9580079999999995
202,0.0009396799999998762,6.935112
203,0.0009601599999999766,9.567252
204,0.000980640000000077,12.176514000000001
205,0.0010011199999999554,11.260980000000002
206,0.0010216000000000558,12.073518
207,0.0010420799999999342,16.674048
208,0.0010625600000000346,21.18294
209,0.001083039999999913,24.70788
210,0.0011035200000000134,42.83532000000001
211,0.0011239999999998918,46.63476
212,0.0011444799999999922,46.565999999999995
213,0.0011649599999998706,49.255379999999995
214,0.001185439999999971,49.10652
215,0.0012059200000000714,49.655879999999996
216,0.0012263999999999498,49.346999999999994
217,0.0012468800000000502,50.022180000000006
218,0.0012673599999999286,49.73598
219,0.001287840000000029,49.00356
220,0.0013083199999999074,49.1409
221,0.0013288000000000078,48.87774
222,0.0013492799999998862,49.8276
223,0.0013697599999999866,49.507200000000005
224,0.001390240000000087,49.96493999999999
225,0.0014107199999999654,49.79322
226,0.0014312000000000658,50.18238
227,0.0014516799999999442,49.8276
228,0.0014721600000000446,49.2669
229,0.001492639999999923,49.701600000000006
230,0.0015131200000000234,49.61016
231,0.0015335999999999018,50.15952
232,0.0015540800000000022,49.31262
233,0.0015745599999998805,50.5944
234,0.001595039999999981,50.285340000000005
235,0.0016155200000000814,50.65146
236,0.0016359999999999598,50.662980000000005
237,0.0016564800000000602,50.15952
238,0.0016769599999999385,50.01066
239,0.001697440000000039,50.34258
240,0.0017179199999999173,51.04062000000001
241,0.0017384000000000178,50.27382000000001
242,0.0017588799999998961,51.00624
243,0.0017793599999999965,50.37696
244,0.001799839999999875,51.02927999999999
245,0.0018203199999999753,50.571360000000006
246,0.0018408000000000758,51.326820000000005
247,0.0018612799999999541,50.53716
248,0.0018817600000000545,50.868900000000004
249,0.001902239999999933,50.85756000000001
250,0.0019227200000000333,50.525639999999996
251,0.0019431999999999117,51.04062000000001
252,0.0019636800000000123,51.05214
253,0.0019841599999998907,51.647220000000004
254,0.002004639999999991,50.76594
255,0.0020251199999998695,51.67008
256,0.00204559999999997,50.97204
257,0.0020660800000000703,51.487019999999994
258,0.0020865599999999487,51.08634
259,0.002107040000000049,51.097860000000004
260,0.0021275199999999275,51.20082000000001
261,0.002148000000000028,51.36102
262,0.0021684799999999063,51.3153
263,0.0021889600000000067,50.73174
264,0.002209439999999885,50.97204
265,0.0022299199999999855,51.02927999999999
266,0.002250400000000086,51.795899999999996
267,0.0022708799999999643,50.9148
268,0.0022913600000000647,51.00624
269,0.002311839999999943,51.42978
270,0.0023323200000000435,50.891940000000005
271,0.002352799999999922,51.75017999999999
272,0.0023732800000000223,50.41116
273,0.0023937599999999007,50.9148
274,0.002414240000000001,50.7546
275,0.0024347199999998795,50.97204
276,0.00245519999999998,50.88042000000001
277,0.0024756800000000803,50.891940000000005
278,0.0024961599999999587,51.05214
279,0.002516640000000059,50.85756000000001
280,0.0025371199999999375,51.25806
281,0.002557600000000038,50.582879999999996
282,0.0025780799999999163,51.06347999999999
283,0.0025985600000000167,50.4342
284,0.002619039999999895,50.56002
285,0.0026395199999999955,50.250960000000006
286,0.002659999999999874,50.9148
287,0.0026804799999999743,50.811840000000004
288,0.0027009600000000747,50.891940000000005
289,0.002721439999999953,51.14357999999999
290,0.0027419200000000535,50.68584
291,0.002762399999999932,51.3153
292,0.0027828800000000323,50.96052000000001
293,0.0028033599999999106,51.44112
294,0.002823840000000011,50.582879999999996
295,0.0028443199999998894,51.13224
296,0.00286479999999999,51.20082000000001
297,0.002885279999999868,51.475500000000004
298,0.0029057599999999686,51.58998
299,0.002926240000000069,50.662980000000005
300,0.0029467199999999474,50.9949
301,0.002967200000000048,51.16662
302,0.002987679999999926,51.3954
303,0.0030081600000000266,50.93766000000001
304,0.003028639999999905,51.532740000000004
305,0.0030491200000000054,51.14357999999999
306,0.003069599999999884,51.58998
307,0.003090079999999984,49.40406
308,0.0031105600000000846,42.18300000000001
309,0.003131039999999963,49.655879999999996
310,0.0031515200000000634,47.42424
311,0.003171999999999942,48.763259999999995
312,0.003192480000000042,49.67874
313,0.0032129599999999206,49.9077
314,0.003233440000000021,50.29686
315,0.0032539199999998994,49.9878
316,0.0032744,51.075
317,0.003294879999999878,49.85046
318,0.0033153599999999786,50.19372000000001
319,0.003335840000000079,50.903279999999995
320,0.0033563199999999574,50.571360000000006
321,0.003376800000000058,51.05214
322,0.003397279999999936,50.250960000000006
323,0.0034177600000000366,51.17796
324,0.003438239999999915,50.7888
325,0.0034587200000000154,51.06347999999999
326,0.0034791999999998937,50.7546
327,0.003499679999999994,50.582879999999996
328,0.0035201599999998725,51.097860000000004
329,0.003540639999999973,50.445539999999994
330,0.0035611200000000734,51.20082000000001
331,0.0035815999999999517,50.34258
332,0.003602080000000052,50.5944
333,0.0036225599999999305,50.697359999999996
334,0.003643040000000031,51.14357999999999
335,0.0036635199999999093,51.2352
336,0.0036840000000000097,50.27382000000001
337,0.003704479999999888,51.44112
338,0.0037249599999999885,51.02927999999999
339,0.003745440000000089,51.50988
340,0.0037659199999999673,50.11362
341,0.0037864000000000677,50.7546
342,0.003806879999999946,51.326820000000005
343,0.0038273600000000465,50.41116
344,0.003847839999999925,51.13224
345,0.0038683200000000253,44.0712
346,0.0038887999999999037,46.69181999999999
347,0.003909280000000004,52.27668
348,0.003929759999999882,48.9807
349,0.0039502399999999825,50.170860000000005
350,0.003970720000000083,49.87332
351,0.003991199999999961,50.27382000000001
352,0.004011680000000062,50.33106
353,0.00403215999999994,50.285340000000005
354,0.0040526400000000405,50.4342
355,0.004073119999999919,50.12514000000001
356,0.004093600000000019,50.56002
357,0.004114079999999898,50.05638
358,0.004134559999999998,49.73598
359,0.0041550399999998764,49.4271
360,0.004175519999999977,49.9878
361,0.004196000000000077,49.83894
362,0.004216479999999956,50.04504000000001
363,0.004236960000000056,50.10228000000001
364,0.0042574399999999344,49.28976
365,0.004277920000000035,49.32396
366,0.004298399999999913,49.49568
367,0.004318880000000014,50.319720000000004
368,0.004339359999999892,49.9077
369,0.0043598399999999924,50.13648
370,0.004380319999999871,50.502779999999994
371,0.004400799999999971,50.285340000000005
372,0.004421280000000072,49.88483999999999
373,0.00444175999999995,49.5414
374,0.0044622400000000504,49.51854000000001
375,0.004482719999999929,49.7475
376,0.004503200000000029,49.919039999999995
377,0.004523679999999908,49.77036
378,0.004544160000000008,49.77036
379,0.004564639999999886,49.449960000000004
380,0.004585119999999987,49.701600000000006
381,0.004605600000000087,49.5873
382,0.004626079999999966,49.31262
383,0.004646560000000066,49.63302000000001
384,0.004667039999999944,49.71312
385,0.004687520000000045,50.022180000000006
386,0.004707999999999923,49.57578
387,0.004728480000000024,49.95342
388,0.004748959999999902,49.46130000000001
389,0.004769440000000002,50.15952
390,0.004789919999999881,50.01066
391,0.004810399999999981,49.79322
392,0.004830880000000082,49.8276
393,0.00485135999999996,50.26248
394,0.00487184000000006,50.33106
395,0.004892319999999939,49.4271
396,0.004912800000000039,49.57578
397,0.0049332799999999176,49.67874
398,0.004953760000000018,49.9878
399,0.004974239999999896,49.621500000000005
400,0.004994719999999997,49.88483999999999
401,0.005015199999999875,49.87332
402,0.0050356799999999756,49.701600000000006
403,0.005056160000000076,50.548500000000004
404,0.005076639999999954,49.95342
405,0.005097120000000055,50.36544000000001
406,0.005117599999999933,50.34258
407,0.0051380800000000336,50.27382000000001
408,0.005158559999999912,49.94207999999999
409,0.005179040000000012,50.27382000000001
410,0.005199519999999891,50.23962
411,0.005219999999999991,49.88483999999999
412,0.0052404799999998695,50.491260000000004
413,0.00526095999999997,50.033519999999996
414,0.00528144000000007,50.05638
415,0.005301919999999949,49.701600000000006
416,0.005322400000000049,50.34258
417,0.0053428799999999275,49.621500000000005
418,0.005363360000000028,49.94207999999999
419,0.005383839999999906,50.090759999999996
420,0.005404320000000007,50.29686
421,0.005424799999999885,50.4684
422,0.0054452799999999855,49.87332
423,0.005465760000000086,50.05638
424,0.005486239999999964,49.67874
425,0.005506720000000065,50.250960000000006
426,0.005527199999999943,49.701600000000006
427,0.0055476800000000435,49.804739999999995
428,0.005568159999999922,50.07942
429,0.005588640000000022,50.29686
430,0.005609119999999901,50.090759999999996
431,0.005629600000000001,49.655879999999996
432,0.0056500799999998795,50.20524
433,0.00567055999999998,49.621500000000005
434,0.00569104000000008,50.20524
435,0.005711519999999959,49.40406
436,0.005732000000000059,49.5414
437,0.0057524799999999375,49.41558
438,0.005772960000000038,50.29686
439,0.005793439999999916,50.148
440,0.005813920000000017,49.85046
441,0.005834399999999895,50.250960000000006
442,0.0058548799999999955,50.30820000000001
443,0.005875359999999874,50.05638
444,0.005895839999999974,45.10116
445,0.005916320000000075,49.10652
446,0.005936799999999953,49.88483999999999
447,0.0059572800000000535,48.38562
448,0.005977759999999932,49.8276
449,0.005998240000000032,49.621500000000005
450,0.006018719999999911,50.525639999999996
451,0.006039200000000011,50.23962
452,0.006059679999999889,50.70869999999999
453,0.00608015999999999,50.491260000000004
454,0.006100639999999868,50.4684
455,0.006121119999999969,51.24672
456,0.006141600000000069,50.98338
457,0.006162079999999947,51.487019999999994
458,0.006182560000000048,50.98338
459,0.006203039999999926,51.26958
460,0.006223520000000027,50.97204
461,0.006243999999999905,50.891940000000005
462,0.006264480000000005,51.33816
463,0.006284959999999884,50.88042000000001
464,0.006305439999999984,51.16662
465,0.006325920000000085,50.53716
466,0.006346399999999963,51.212340000000005
467,0.006366880000000063,50.29686
468,0.006387359999999942,50.9148
469,0.006407840000000042,51.212340000000005
470,0.006428319999999921,51.01776
471,0.006448800000000021,51.05214
472,0.006469279999999899,50.36544000000001
473,0.00648976,50.65146
474,0.006510239999999878,50.56002
475,0.006530719999999979,51.25806
476,0.006551200000000079,51.02927999999999
477,0.006571679999999957,50.891940000000005
478,0.006592160000000058,51.17796
479,0.006612639999999936,50.949180000000005
480,0.006633120000000037,51.498360000000005
481,0.006653599999999915,47.10384
482,0.006674080000000015,44.68914
483,0.006694559999999894,52.19658
484,0.006715039999999994,47.18394
485,0.0067355199999998725,48.44286
486,0.006755999999999973,48.95784
487,0.006776480000000073,49.43844000000001
488,0.006796959999999952,48.83202
489,0.006817440000000052,48.68316
490,0.0068379199999999305,49.73598
491,0.006858400000000031,49.02642
492,0.006878879999999909,48.44286
493,0.00689936000000001,48.56867999999999
494,0.006919839999999888,48.67164
495,0.0069403199999999885,48.6603
496,0.006960800000000089,48.39714
497,0.006981279999999967,48.48858
498,0.007001760000000068,48.43134
499,0.007022239999999946,48.591539999999995
500,0.0070427200000000465,48.31704
501,0.007063199999999925,48.0537
502,0.007083680000000025,48.202560000000005
503,0.007104159999999904,48.39714
504,0.007124640000000004,48.22542000000001
505,0.0071451199999998825,48.603060000000006
506,0.007165599999999983,48.77478
507,0.007186080000000083,48.763259999999995
508,0.007206559999999962,48.6603
509,0.007227040000000062,48.62592
510,0.0072475199999999405,49.1409
511,0.007268000000000041,48.94632
512,0.007288479999999919,48.854879999999994
513,0.00730896000000002,49.449960000000004
514,0.007329439999999898,49.09517999999999
515,0.0073499199999999985,49.04946
516,0.007370399999999877,49.221
517,0.007390879999999977,48.48858
518,0.007411360000000078,48.91212000000001
519,0.007431839999999956,48.854879999999994
520,0.0074523200000000565,48.5802
521,0.007472799999999935,48.934979999999996
522,0.007493280000000035,48.900600000000004
523,0.007513759999999914,49.2669
524,0.007534240000000014,49.35833999999999
525,0.0075547199999998925,49.2669
526,0.007575199999999993,48.99222000000001
527,0.007595679999999871,49.15242
528,0.007616159999999972,48.70602
529,0.007636640000000072,48.866220000000006
530,0.0076571199999999505,48.95784
531,0.007677600000000051,48.843360000000004
532,0.007698079999999929,49.24386
533,0.00771856000000003,49.02642
534,0.007739039999999908,49.23252
535,0.0077595200000000085,48.500099999999996
536,0.007779999999999887,48.465720000000005
537,0.007800479999999987,48.545820000000006
538,0.007820960000000089,49.129560000000005
539,0.007841439999999967,48.728880000000004
540,0.007861920000000067,48.30552
541,0.007882399999999946,49.02642
542,0.007902880000000046,49.335480000000004
543,0.007923359999999924,49.129560000000005
544,0.007943840000000025,48.763259999999995
545,0.007964319999999903,48.63744
546,0.007984800000000004,49.1409
547,0.008005279999999882,49.255379999999995
548,0.008025759999999982,49.16376
549,0.008046240000000083,48.8205
550,0.008066719999999961,48.83202
551,0.008087200000000062,48.740399999999994
552,0.00810767999999994,48.94632
553,0.00812816000000004,48.6603
554,0.008148639999999919,48.87774
555,0.00816912000000002,48.99222000000001
556,0.008189599999999898,49.04946
557,0.008210079999999998,49.2669
558,0.008230559999999876,48.740399999999994
559,0.008251039999999977,49.02642
560,0.008271520000000077,49.2669
561,0.008291999999999956,49.16376
562,0.008312480000000056,48.900600000000004
563,0.008332959999999934,48.6603
564,0.008353440000000035,48.70602
565,0.008373919999999913,48.62592
566,0.008394400000000014,48.477239999999995
567,0.008414879999999892,48.22542000000001
568,0.008435359999999992,49.09517999999999
569,0.00845583999999987,48.71754000000001
570,0.008476319999999971,48.477239999999995
571,0.008496800000000072,47.99646
572,0.00851727999999995,48.14532
573,0.00853776000000005,48.33990000000001
574,0.008558239999999929,48.69468
575,0.00857872000000003,48.534479999999995
576,0.008599199999999908,48.09960000000001
577,0.008619680000000008,48.522960000000005
578,0.008640159999999886,48.22542000000001
579,0.008660639999999987,48.06522
580,0.008681120000000087,43.84224
581,0.008701599999999966,49.49568
582,0.008722080000000066,48.9807
583,0.008742559999999944,49.27824
584,0.008763040000000045,49.15242
585,0.008783519999999923,48.56867999999999
586,0.008804000000000024,49.40406
587,0.008824479999999902,49.47282
588,0.008844960000000002,49.73598
589,0.00886543999999988,49.41558
590,0.008885919999999981,49.701600000000006
591,0.008906400000000082,49.88483999999999
592,0.00892687999999996,49.87332
593,0.00894736000000006,50.33106
594,0.008967839999999939,49.73598
595,0.00898832000000004,50.60574
596,0.009008799999999918,50.13648
597,0.009029280000000018,50.36544000000001
598,0.009049759999999896,49.87332
599,0.009070239999999997,50.12514000000001
600,0.009090719999999875,50.27382000000001
601,0.009111199999999976,50.250960000000006
602,0.009131680000000076,50.4342
603,0.009152159999999954,49.919039999999995
604,0.009172640000000055,50.319720000000004
605,0.009193119999999933,50.170860000000005
606,0.009213600000000034,50.5944
607,0.009234079999999912,50.84604
608,0.009254560000000012,49.81608
609,0.00927503999999989,50.80032
610,0.009295519999999991,50.319720000000004
611,0.00931599999999987,51.223679999999995
612,0.00933647999999997,50.5944
613,0.00935696000000007,50.5143
614,0.009377439999999949,50.5944
615,0.00939792000000005,50.42268
616,0.009418399999999928,50.68584
617,0.009438880000000028,41.564879999999995
618,0.009459359999999906,50.36544000000001
619,0.009479840000000007,52.860240000000005
620,0.009500319999999885,48.77478
621,0.009520799999999986,51.37254
622,0.009541280000000086,51.06347999999999
623,0.009561759999999964,51.42978
624,0.009582240000000065,51.81876
625,0.009602719999999943,52.35678
626,0.009623200000000044,52.047720000000005
627,0.009643679999999922,51.69294
628,0.009664160000000022,52.18506000000001
629,0.0096846399999999,51.727320000000006
630,0.009705120000000001,51.89904
631,0.00972559999999988,51.109379999999994
632,0.00974607999999998,52.15068000000001
633,0.00976656000000008,51.56712000000001
634,0.009787039999999959,51.65856000000001
635,0.009807520000000059,51.784560000000006
636,0.009827999999999937,51.91037999999999
637,0.009848480000000038,52.17354
638,0.009868959999999916,51.647220000000004
639,0.009889440000000017,51.418260000000004
640,0.009909919999999895,50.93766000000001
641,0.009930399999999995,52.07058000000001
642,0.009950879999999874,51.738659999999996
643,0.009971359999999974,52.01333999999999
644,0.009991840000000075,51.34968
645,0.010012319999999953,51.00624
646,0.010032800000000053,50.926140000000004
647,0.010053279999999932,51.42978
648,0.010073760000000032,51.383880000000005
649,0.01009423999999991,50.662980000000005
650,0.010114720000000011,51.61284
651,0.01013519999999989,51.853139999999996
652,0.01015567999999999,52.379639999999995
653,0.010176159999999868,51.16662
654,0.010196639999999969,51.37254
655,0.010217120000000069,51.5556
656,0.010237599999999947,51.990480000000005
657,0.010258080000000048,51.647220000000004
658,0.010278559999999926,51.34968
659,0.010299040000000027,52.02486
660,0.010319519999999905,51.61284
661,0.010340000000000005,52.15068000000001
662,0.010360479999999884,51.62436000000001
663,0.010380959999999984,51.58998
664,0.010401440000000085,51.326820000000005
665,0.010421919999999963,52.26516
666,0.010442400000000063,51.65856000000001
667,0.010462879999999942,51.418260000000004
668,0.010483360000000042,52.13934
669,0.01050383999999992,51.6816
670,0.010524320000000021,51.81876
671,0.0105447999999999,51.08634
672,0.01056528,52.002
673,0.010585759999999878,51.7617
674,0.010606239999999979,51.9561
675,0.010626720000000079,51.990480000000005
676,0.010647199999999957,51.6357
677,0.010667680000000058,51.88752000000001
678,0.010688159999999936,51.6816
679,0.010708640000000037,52.18506000000001
680,0.010729119999999915,51.155100000000004
681,0.010749600000000015,51.52122000000001
682,0.010770079999999894,51.532740000000004
683,0.010790559999999994,51.81876
684,0.010811039999999873,51.475500000000004
685,0.010831519999999973,51.61284
686,0.010852000000000073,51.77304
687,0.010872479999999952,51.46416000000001
688,0.010892960000000052,52.01333999999999
689,0.01091343999999993,51.120720000000006
690,0.010933920000000031,51.52122000000001
691,0.01095439999999991,51.2352
692,0.01097488000000001,51.65856000000001
693,0.010995359999999888,51.24672
694,0.011015839999999989,51.3153
695,0.011036320000000089,51.475500000000004
696,0.011056799999999967,51.738659999999996
697,0.011077280000000068,51.6357
698,0.011097759999999946,50.68584
699,0.011118240000000047,50.868900000000004
700,0.011138719999999925,51.155100000000004
701,0.011159200000000025,51.61284
702,0.011179679999999904,50.9949
703,0.011200160000000004,51.24672
704,0.011220639999999883,51.37254
705,0.011241119999999983,51.56712000000001
706,0.011261600000000083,51.61284
707,0.011282079999999962,51.189479999999996
708,0.011302560000000062,51.34968
709,0.01132303999999994,51.28092
710,0.011343520000000041,51.89904
711,0.01136399999999992,51.54426000000001
712,0.01138448000000002,51.795899999999996
713,0.011404959999999898,51.69294
714,0.011425439999999999,51.65856000000001
715,0.011445919999999877,50.5143
716,0.011466399999999977,41.30172
717,0.011486880000000078,49.71312
718,0.011507359999999956,49.335480000000004
719,0.011527840000000057,49.072320000000005
720,0.011548319999999935,49.69026
721,0.011568800000000035,49.31262
722,0.011589279999999914,49.94207999999999
723,0.011609760000000014,49.5873
724,0.011630239999999892,49.861979999999996
725,0.011650719999999993,49.255379999999995
726,0.011671199999999871,49.30109999999999
727,0.011691679999999972,49.75884
728,0.011712160000000072,49.63302000000001
729,0.01173263999999995,49.94207999999999
730,0.011753120000000051,49.15242
731,0.01177359999999993,49.9077
732,0.01179408000000003,49.655879999999996
733,0.011814559999999908,49.63302000000001
734,0.011835040000000008,49.38119999999999
735,0.011855519999999887,49.55292000000001
736,0.011875999999999987,49.9077
737,0.011896480000000088,49.507200000000005
738,0.011916959999999966,49.198139999999995
739,0.011937440000000066,48.91212000000001
740,0.011957919999999945,49.24386
741,0.011978400000000045,49.36986
742,0.011998879999999924,48.77478
743,0.012019360000000024,49.15242
744,0.012039839999999902,48.61458
745,0.012060320000000003,49.55292000000001
746,0.012080799999999881,49.38119999999999
747,0.012101279999999982,49.55292000000001
748,0.012121760000000082,49.23252
749,0.01214223999999996,48.934979999999996
750,0.01216272000000006,49.43844000000001
751,0.01218319999999994,49.221
752,0.01220368000000004,49.6674
753,0.012224159999999918,42.9039
754,0.012244640000000018,46.90926000000001
755,0.012265119999999897,48.95784
756,0.012285599999999997,49.02642
757,0.012306079999999876,50.571360000000006
758,0.012326559999999976,49.621500000000005
759,0.012347040000000076,50.4684
760,0.012367519999999955,50.45706
761,0.012388000000000055,50.868900000000004
762,0.012408479999999934,50.27382000000001
763,0.012428960000000034,50.19372000000001
764,0.012449439999999912,50.53716
765,0.012469920000000013,50.582879999999996
766,0.012490399999999891,51.14357999999999
767,0.012510879999999992,50.525639999999996
768,0.01253135999999987,51.05214
769,0.01255183999999997,50.811840000000004
770,0.01257232000000007,50.76594
771,0.01259279999999995,50.170860000000005
772,0.01261328000000005,50.491260000000004
773,0.012633759999999928,50.98338
774,0.012654240000000028,51.17796
775,0.012674719999999907,50.77746
776,0.012695200000000007,50.445539999999994
777,0.012715679999999886,51.06347999999999
778,0.012736159999999986,50.9148
779,0.012756640000000086,51.61284
780,0.012777119999999965,50.53716
781,0.012797600000000065,51.109379999999994
782,0.012818079999999944,50.76594
783,0.012838560000000044,50.502779999999994
784,0.012859039999999922,50.5143
785,0.012879520000000023,50.23962
786,0.012899999999999901,50.56002
787,0.012920480000000002,50.47992000000001
788,0.01294095999999988,50.9949
789,0.01296143999999998,50.228100000000005
790,0.01298192000000008,50.640119999999996
791,0.013002399999999959,50.56002
792,0.01302288000000006,50.85756000000001
793,0.013043359999999938,51.120720000000006
794,0.013063840000000038,50.88042000000001
795,0.013084319999999917,51.05214
796,0.013104800000000017,50.72022
797,0.013125279999999896,50.7546
798,0.013145759999999996,50.33106
799,0.013166239999999874,51.075
800,0.013186719999999975,50.399820000000005
801,0.013207200000000075,50.53716
802,0.013227679999999954,49.96493999999999
803,0.013248160000000054,50.3883
804,0.013268639999999932,50.70869999999999
805,0.013289120000000033,50.445539999999994
806,0.013309599999999911,50.697359999999996
807,0.013330080000000012,49.87332
808,0.01335055999999989,50.525639999999996
809,0.01337103999999999,49.85046
810,0.013391519999999869,50.250960000000006
811,0.013411999999999969,49.5414
812,0.01343248000000007,50.033519999999996
813,0.013452959999999948,50.19372000000001
814,0.013473440000000048,50.42268
815,0.013493919999999927,50.60574
816,0.013514400000000027,49.9878
817,0.013534879999999905,50.29686
818,0.013555360000000006,50.491260000000004
819,0.013575839999999884,50.674499999999995
820,0.013596319999999985,50.228100000000005
821,0.013616800000000085,51.34968
822,0.013637279999999963,50.834700000000005
823,0.013657760000000064,50.72022
824,0.013678239999999942,50.70869999999999
825,0.013698720000000043,50.628600000000006
826,0.013719199999999921,50.47992000000001
827,0.013739680000000021,50.5143
828,0.0137601599999999,50.88042000000001
829,0.01378064,50.01066
830,0.013801119999999879,50.5944
831,0.013821599999999979,50.56002
832,0.01384208000000008,50.548500000000004
833,0.013862559999999958,50.53716
834,0.013883040000000058,50.30820000000001
835,0.013903519999999937,50.697359999999996
836,0.013924000000000037,50.12514000000001
837,0.013944479999999915,50.811840000000004
838,0.013964960000000016,49.976279999999996
839,0.013985439999999894,50.42268
840,0.014005919999999995,50.21676000000001
841,0.014026399999999873,50.628600000000006
842,0.014046879999999973,48.557339999999996
843,0.014067360000000074,27.831960000000002
844,0.014087839999999952,20.965500000000002
845,0.014108320000000053,27.385740000000002
846,0.014128799999999931,29.1366
847,0.014149280000000031,29.056500000000003
848,0.01416975999999991,29.102400000000003
849,0.01419024000000001,29.331180000000003
850,0.014210719999999889,29.1366
851,0.014231199999999989,25.9209
852,0.01425168000000009,17.944344
853,0.014272159999999968,16.559604
854,0.014292640000000068,17.669682
855,0.014313119999999947,19.80972
856,0.014333600000000047,38.806920000000005
857,0.014354079999999925,44.013960000000004
858,0.014374560000000026,45.753479999999996
859,0.014395039999999904,39.527820000000006
860,0.014415520000000005,46.05102000000001
861,0.014435999999999883,47.55024
862,0.014456479999999983,45.8451
863,0.014476960000000084,24.822180000000003
864,0.014497439999999962,18.45936
865,0.014517920000000063,15.151968
866,0.014538399999999941,13.252266
867,0.014558880000000041,12.210840000000001
868,0.01457935999999992,12.039192
869,0.01459984000000002,11.753082
870,0.014620319999999899,11.650085999999998
871,0.014640799999999999,10.88334
872,0.014661279999999877,11.569968
873,0.014681759999999978,9.338382000000001
874,0.014702240000000078,7.667549999999999
875,0.014722719999999957,7.152551999999999
876,0.014743200000000057,7.106777999999999
877,0.014763679999999935,7.106777999999999
878,0.014784160000000036,5.298606
879,0.014804639999999914,5.001066
880,0.014825120000000015,4.60053
881,0.014845599999999893,4.3716420000000005
882,0.014866079999999993,4.543308000000001
883,0.014886559999999872,4.325868
884,0.014907039999999972,4.360194
885,0.014927520000000073,4.280094
886,0.014947999999999951,4.291542
887,0.014968480000000051,4.188546
888,0.01498895999999993,4.16565
889,0.01500944000000003,4.280094
890,0.015029919999999908,4.142754
891,0.015050400000000009,4.3029720000000005
892,0.015070879999999887,4.085532000000001
893,0.015091359999999988,4.177098
894,0.015111840000000088,4.154202
895,0.015132319999999966,4.257198
896,0.015152800000000067,4.257198
897,0.015173279999999945,4.108428
898,0.015193760000000046,4.3373159999999995
899,0.015214239999999924,4.24575
900,0.015234720000000024,4.348745999999999
901,0.015255199999999903,4.199976
902,0.015275680000000003,4.3373159999999995
903,0.015296159999999882,4.23432
904,0.015316639999999982,4.177098
905,0.015337120000000082,4.577634000000001
906,0.01535759999999996,4.062654
907,0.015378080000000061,4.24575
908,0.01539855999999994,4.108428
909,0.01541904000000004,4.177098
910,0.015439519999999918,4.0512060000000005
911,0.015460000000000019,4.3029720000000005
912,0.015480479999999897,4.257198
913,0.015500959999999998,4.325868
914,0.015521439999999876,4.463190000000001
915,0.015541919999999976,4.23432
916,0.015562400000000077,4.222872000000001
917,0.015582879999999955,4.188546
918,0.015603360000000056,4.3373159999999995
919,0.015623839999999934,4.38309
920,0.015644320000000034,4.222872000000001
921,0.015664799999999913,4.188546
922,0.015685280000000013,4.0512060000000005
923,0.01570575999999989,4.325868
924,0.015726239999999992,4.142754
925,0.01574671999999987,4.4059680000000006
926,0.01576719999999997,4.325868
927,0.01578768000000007,4.257198
928,0.01580815999999995,4.131324
929,0.01582864000000005,4.31442
930,0.01584911999999993,4.188546
931,0.01586960000000003,4.142754
932,0.015890079999999907,4.028328
933,0.015910560000000008,4.222872000000001
934,0.015931039999999886,4.142754
935,0.015951519999999986,4.31442
936,0.015972000000000087,4.131324
937,0.015992479999999965,4.280094
938,0.016012960000000066,4.211424
939,0.016033439999999944,4.177098
940,0.016053920000000044,4.394538000000001
941,0.016074399999999923,4.394538000000001
942,0.016094880000000023,4.177098
943,0.0161153599999999,4.142754
944,0.016135840000000002,4.325868
945,0.01615631999999988,4.257198
946,0.01617679999999998,4.61196
947,0.01619728000000008,4.3373159999999995
948,0.01621775999999996,4.177098
949,0.01623824000000006,4.280094
950,0.01625871999999994,4.3373159999999995
951,0.01627920000000004,4.4059680000000006
952,0.016299679999999917,4.3373159999999995
953,0.016320160000000018,4.3029720000000005
954,0.016340639999999896,4.119876
955,0.016361119999999996,4.280094
956,0.016381599999999875,4.280094
957,0.016402079999999975,4.222872000000001
958,0.016422560000000076,4.45176
959,0.016443039999999954,4.154202
960,0.016463520000000054,4.394538000000001
961,0.016483999999999933,4.177098
962,0.016504480000000033,4.3373159999999995
963,0.01652495999999991,4.119876
964,0.016545440000000012,4.177098
965,0.01656591999999989,4.211424
966,0.01658639999999999,4.01688
967,0.01660687999999987,4.119876
968,0.01662735999999997,4.154202
969,0.01664784000000007,4.062654
970,0.01666831999999995,4.38309
971,0.01668880000000005,3.936762
972,0.016709279999999927,4.3373159999999995
973,0.016729760000000028,4.09698
974,0.016750239999999906,4.188546
975,0.016770720000000006,4.16565
976,0.016791199999999885,4.062654
977,0.016811679999999985,4.199976
978,0.016832160000000086,4.131324
979,0.016852639999999964,4.131324
980,0.016873120000000064,4.24575
981,0.016893599999999943,4.45176
982,0.016914080000000043,4.31442
983,0.01693455999999992,4.039758
984,0.016955040000000022,3.982536
985,0.0169755199999999,4.23432
986,0.016996,4.291542
987,0.01701647999999988,4.280094
988,0.01703695999999998,4.177098
989,0.01705744000000008,4.119876
990,0.01707791999999996,4.3716420000000005
991,0.01709840000000006,4.211424
992,0.017118879999999937,4.039758
993,0.017139360000000037,4.142754
994,0.017159839999999916,4.394538000000001
995,0.017180320000000016,4.45176
996,0.017200799999999895,4.257198
997,0.017221279999999995,4.199976
998,0.017241759999999873,4.257198
999,0.017262239999999974,4.108428
1000,0.017282720000000074,4.268646
1001,0.017303199999999953,4.24575
1002,0.017323680000000053,4.23432
1003,0.01734415999999993,4.119876
1004,0.017364640000000032,4.257198
1005,0.01738511999999991,4.417416
1006,0.01740560000000001,4.177098
1007,0.01742607999999989,4.188546
1008,0.01744655999999999,4.177098
1009,0.01746704000000009,4.257198
1010,0.017487519999999968,4.23432
1011,0.01750800000000007,4.085532000000001
1012,0.017528479999999947,4.3029720000000005
1013,0.017548960000000047,4.188546
1014,0.017569439999999926,4.142754
1015,0.017589920000000026,4.257198
1016,0.017610399999999905,4.23432
1017,0.017630880000000005,4.257198
1018,0.017651359999999883,4.257198
1019,0.017671839999999984,4.291542
1020,0.017692320000000084,4.188546
1021,0.017712799999999963,4.23432
1022,0.017733280000000063,4.16565
1023,0.01775375999999994,4.31442
1024,0.017774240000000042,4.3373159999999995
1025,0.01779471999999992,4.268646
1026,0.01781520000000002,4.177098
1027,0.0178356799999999,4.142754
1028,0.01785616,4.486086
1029,0.017876639999999878,4.222872000000001
1030,0.017897119999999978,4.531859999999999
1031,0.01791760000000008,4.222872000000001
1032,0.017938079999999957,4.360194
1033,0.017958560000000057,4.417416
1034,0.017979039999999936,4.325868
1035,0.017999520000000036,4.428864
1036,0.018019999999999915,4.142754
1037,0.018040480000000015,4.268646
1038,0.018060959999999904,4.09698
1039,0.018081440000000004,4.474638000000001
1040,0.018101919999999883,4.38309
1041,0.018122399999999983,4.31442
1042,0.01814287999999986,4.257198
1043,0.018163359999999962,4.188546
1044,0.01818383999999984,4.211424
1045,0.01820431999999994,4.211424
1046,0.01822480000000004,4.394538000000001
1047,0.01824527999999992,4.280094
1048,0.01826576000000002,4.3029720000000005
1049,0.018286239999999898,4.268646
1050,0.01830672,4.211424
1051,0.018327199999999877,4.24575
1052,0.018347679999999977,4.177098
1053,0.018368159999999856,4.428864
1054,0.018388639999999956,4.23432
1055,0.018409119999999835,4.360194
1056,0.018429599999999935,4.24575
1057,0.018450080000000035,4.222872000000001
1058,0.018470559999999914,4.45176
1059,0.018491040000000014,4.257198
1060,0.018511519999999893,4.199976
1061,0.018531999999999993,3.9482099999999996
1062,0.01855247999999987,4.085532000000001
1063,0.01857295999999997,4.257198
1064,0.01859343999999985,4.16565
1065,0.01861391999999995,4.348745999999999
1066,0.01863439999999983,4.177098
1067,0.01865487999999993,4.062654
1068,0.01867536000000003,4.177098
1069,0.018695839999999908,4.360194
1070,0.01871632000000001,4.291542
1071,0.018736799999999887,4.177098
1072,0.018757279999999987,4.543308000000001
1073,0.018777759999999866,4.486086
1074,0.018798239999999966,4.38309
1075,0.018818719999999844,4.085532000000001
1076,0.018839199999999945,4.005432
1077,0.018859680000000045,4.131324
1078,0.018880159999999924,4.291542
1079,0.018900640000000024,4.394538000000001
1080,0.018921119999999902,4.3716420000000005
1081,0.018941600000000003,4.394538000000001
1082,0.01896207999999988,4.348745999999999
1083,0.01898255999999998,4.497534
1084,0.01900303999999986,4.474638000000001
1085,0.01902351999999996,4.142754
1086,0.01904399999999984,4.268646
1087,0.01906447999999994,4.119876
1088,0.01908496000000004,4.09698
1089,0.019105439999999918,4.222872000000001
1090,0.01912592000000002,4.211424
1091,0.019146399999999897,3.8566620000000005
1092,0.019166879999999997,4.16565
1093,0.019187359999999876,4.199976
1094,0.019207839999999976,4.3373159999999995
1095,0.019228319999999854,4.360194
1096,0.019248799999999955,4.268646
1097,0.019269279999999833,4.199976
1098,0.019289759999999934,4.199976
1099,0.019310240000000034,4.348745999999999
1100,0.019330719999999912,4.360194
1101,0.019351200000000013,4.360194
1102,0.01937167999999989,4.360194
1103,0.01939215999999999,4.028328
1104,0.01941263999999987,4.291542
1105,0.01943311999999997,4.3029720000000005
1106,0.01945359999999985,4.38309
1107,0.01947407999999995,4.16565
1108,0.019494559999999828,4.531859999999999
1109,0.019515039999999928,4.280094
1110,0.01953552000000003,4.4403120000000005
1111,0.019555999999999907,4.074102000000001
1112,0.019576480000000007,4.0512060000000005
1113,0.019596959999999886,4.074102000000001
1114,0.019617439999999986,4.199976
1115,0.019637919999999864,4.280094
1116,0.019658399999999965,4.23432
1117,0.019678879999999843,4.497534
1118,0.019699359999999944,4.280094
1119,0.019719840000000044,4.360194
1120,0.019740319999999922,4.24575
1121,0.019760800000000023,4.085532000000001
1122,0.0197812799999999,4.3373159999999995
1123,0.01980176,4.268646
1124,0.01982223999999988,4.280094
1125,0.01984271999999998,4.16565
1126,0.01986319999999986,4.4059680000000006
1127,0.01988367999999996,4.188546
1128,0.019904159999999838,4.45176
1129,0.019924639999999938,4.417416
1130,0.01994512000000004,4.3029720000000005
1131,0.019965599999999917,4.280094
1132,0.019986080000000017,4.222872000000001
1133,0.020006559999999896,4.188546
1134,0.020027039999999996,4.3716420000000005
1135,0.020047519999999874,4.188546
1136,0.020067999999999975,4.45176
1137,0.020088479999999853,4.062654
1138,0.020108959999999954,4.280094
1139,0.020129439999999832,4.154202
1140,0.020149919999999932,4.268646
1141,0.020170400000000033,4.154202
1142,0.02019087999999991,4.4059680000000006
1143,0.02021136000000001,4.31442
1144,0.02023183999999989,4.154202
1145,0.02025231999999999,4.16565
1146,0.02027279999999987,4.142754
1147,0.02029327999999997,4.222872000000001
1148,0.020313759999999847,4.4059680000000006
1149,0.020334239999999948,4.280094
1150,0.020354719999999826,4.257198
1151,0.020375199999999927,4.31442
1152,0.020395680000000027,4.38309
1153,0.020416159999999905,4.222872000000001
1154,0.020436640000000006,4.348745999999999
1155,0.020457119999999884,4.0512060000000005
1156,0.020477599999999985,4.280094
1157,0.020498079999999863,4.31442
1158,0.020518559999999963,4.177098
1159,0.020539039999999842,4.268646
1160,0.020559519999999942,4.325868
1161,0.020580000000000043,4.38309
1162,0.02060047999999992,4.4059680000000006
1163,0.02062096000000002,4.38309
1164,0.0206414399999999,4.394538000000001
1165,0.02066192,3.936762
1166,0.02068239999999988,4.09698
1167,0.02070287999999998,4.348745999999999
1168,0.020723359999999857,4.199976
1169,0.020743839999999958,4.074102000000001
1170,0.020764319999999836,4.142754
1171,0.020784799999999937,4.463190000000001
1172,0.020805280000000037,4.211424
1173,0.020825759999999915,4.222872000000001
1174,0.020846240000000016,4.23432
1175,0.020866719999999894,4.199976
1176,0.020887199999999995,4.211424
1177,0.020907679999999873,4.417416
1178,0.020928159999999973,4.348745999999999
1179,0.020948639999999852,4.24575
1180,0.020969119999999952,4.3373159999999995
1181,0.02098959999999983,4.222872000000001
1182,0.02101007999999993,4.31442
1183,0.02103056000000003,4.257198
1184,0.02105103999999991,4.108428
1185,0.02107152000000001,4.23432
1186,0.02109199999999989,4.131324
1187,0.02111247999999999,4.268646
1188,0.021132959999999867,4.268646
1189,0.021153439999999968,4.3373159999999995
1190,0.021173919999999846,4.520411999999999
1191,0.021194399999999947,4.268646
1192,0.021214880000000047,4.3373159999999995
1193,0.021235359999999925,4.131324
1194,0.021255840000000026,4.131324
1195,0.021276319999999904,4.508964
1196,0.021296800000000005,4.028328
1197,0.021317279999999883,4.16565
1198,0.021337759999999983,4.199976
1199,0.021358239999999862,4.3373159999999995
1200,0.021378719999999962,4.463190000000001
1201,0.02139919999999984,4.199976
1202,0.02141967999999994,4.24575
1203,0.02144016000000004,3.9939839999999998
1204,0.02146063999999992,4.348745999999999
1205,0.02148112000000002,4.0512060000000005
1206,0.0215015999999999,4.268646
1207,0.02152208,4.257198
1208,0.021542559999999877,4.31442
1209,0.021563039999999978,4.280094
1210,0.021583519999999856,4.23432
1211,0.021603999999999957,4.325868
1212,0.021624479999999835,4.074102000000001
1213,0.021644959999999935,4.074102000000001
1214,0.021665440000000036,4.154202
1215,0.021685919999999914,4.188546
1216,0.021706400000000015,4.188546
1217,0.021726879999999893,4.062654
1218,0.021747359999999993,4.211424
1219,0.021767839999999872,4.154202
1220,0.021788319999999972,4.119876
1221,0.02180879999999985,4.108428
1222,0.02182927999999995,4.566186
1223,0.02184975999999983,4.16565
1224,0.02187023999999993,4.005432
1225,0.02189072000000003,4.348745999999999
1226,0.02191119999999991,4.24575
1227,0.02193168000000001,4.257198
1228,0.021952159999999887,4.325868
1229,0.021972639999999988,4.4403120000000005
1230,0.021993119999999866,4.222872000000001
1231,0.022013599999999967,4.211424
1232,0.022034079999999845,4.31442
1233,0.022054559999999945,4.188546
1234,0.022075040000000046,4.16565
1235,0.022095519999999924,4.039758
1236,0.022116000000000025,4.3029720000000005
1237,0.022136479999999903,4.360194
1238,0.022156960000000003,4.199976
1239,0.02217743999999988,4.3029720000000005
1240,0.022197919999999982,4.4059680000000006
1241,0.02221839999999986,4.3029720000000005
1242,0.02223887999999996,4.268646
1243,0.02225935999999984,4.01688
1244,0.02227983999999994,4.257198
1245,0.02230032000000004,4.24575
1246,0.02232079999999992,4.24575
1247,0.02234128000000002,4.074102000000001
1248,0.022361759999999897,4.211424
1249,0.022382239999999998,4.45176
1250,0.022402719999999876,4.222872000000001
1251,0.022423199999999976,4.199976
1252,0.022443679999999855,4.325868
1253,0.022464159999999955,4.177098
1254,0.022484639999999834,4.177098
1255,0.022505119999999934,4.23432
1256,0.022525600000000034,4.108428
1257,0.022546079999999913,4.4403120000000005
1258,0.022566560000000013,4.3029720000000005
1259,0.02258703999999989,4.394538000000001
1260,0.022607519999999992,4.4059680000000006
1261,0.02262799999999987,4.360194
1262,0.02264847999999997,4.188546
1263,0.02266895999999985,4.3373159999999995
1264,0.02268943999999995,4.3029720000000005
1265,0.022709919999999828,4.199976
1266,0.02273039999999993,4.3716420000000005
1267,0.02275088000000003,4.38309
1268,0.022771359999999907,4.360194
1269,0.022791840000000008,4.119876
1270,0.022812319999999886,4.09698
1271,0.022832799999999986,4.131324
1272,0.022853279999999865,4.119876
1273,0.022873759999999965,4.222872000000001
1274,0.022894239999999844,4.23432
1275,0.022914719999999944,4.24575
1276,0.022935200000000044,4.291542
1277,0.022955679999999923,4.131324
1278,0.022976160000000023,4.3029720000000005
1279,0.0229966399999999,4.188546
1280,0.023017120000000002,4.0512060000000005
1281,0.02303759999999988,4.325868
1282,0.02305807999999998,4.154202
1283,0.02307855999999986,4.4059680000000006
1284,0.02309903999999996,4.428864
1285,0.023119519999999838,4.09698
1286,0.02313999999999994,4.38309
1287,0.02316048000000004,4.24575
1288,0.023180959999999917,4.199976
1289,0.023201440000000018,4.3029720000000005
1290,0.023221919999999896,4.0512060000000005
1291,0.023242399999999996,4.360194
1292,0.023262879999999875,4.291542
1293,0.023283359999999975,4.474638000000001
1294,0.023303839999999854,4.257198
1295,0.023324319999999954,4.38309
1296,0.023344799999999832,4.16565
1297,0.023365279999999933,4.23432
1298,0.023385760000000033,4.211424
1299,0.02340623999999991,4.325868
1300,0.023426720000000012,4.211424
1301,0.02344719999999989,4.3029720000000005
1302,0.02346767999999999,4.543308000000001
1303,0.02348815999999987,4.154202
1304,0.02350863999999997,4.474638000000001
1305,0.023529119999999848,4.3029720000000005
1306,0.02354959999999995,4.16565
1307,0.023570079999999827,4.177098
1308,0.023590559999999927,4.085532000000001
1309,0.023611040000000028,4.257198
1310,0.023631519999999906,4.142754
1311,0.023652000000000006,4.23432
1312,0.023672479999999885,4.428864
1313,0.023692959999999985,4.268646
1314,0.023713439999999864,4.177098
1315,0.023733919999999964,4.16565
1316,0.023754399999999842,4.177098
1317,0.023774879999999943,4.074102000000001
1318,0.023795360000000043,4.657752
1319,0.02381583999999992,4.24575
1320,0.023836320000000022,4.4403120000000005
1321,0.0238567999999999,4.177098
1322,0.02387728,4.188546
1323,0.02389775999999988,4.417416
1324,0.02391823999999998,4.09698
1325,0.023938719999999858,4.474638000000001
1326,0.02395919999999996,4.23432
1327,0.023979679999999837,4.45176
1328,0.024000159999999937,4.085532000000001
1329,0.024020640000000038,4.24575
1330,0.024041119999999916,4.417416
1331,0.024061600000000016,4.119876
1332,0.024082079999999895,4.268646
1333,0.024102559999999995,4.188546
1334,0.024123039999999873,4.486086
1335,0.024143519999999974,4.394538000000001
1336,0.024163999999999852,4.360194
1337,0.024184479999999953,4.108428
1338,0.02420495999999983,4.108428
1339,0.02422543999999993,4.3029720000000005
1340,0.024245920000000032,3.982536
1341,0.02426639999999991,4.325868
1342,0.02428688000000001,4.222872000000001
1343,0.02430735999999989,3.982536
1344,0.02432783999999999,4.257198
1345,0.024348319999999868,4.222872000000001
1346,0.024368799999999968,4.417416
1347,0.024389279999999847,4.280094
1348,0.024409759999999947,4.268646
1349,0.024430240000000047,4.154202
1350,0.024450719999999926,4.257198
1351,0.024471200000000026,4.508964
1352,0.024491679999999905,4.268646
1353,0.024512160000000005,4.31442
1354,0.024532639999999883,4.16565
1355,0.024553119999999984,4.6920779999999995
1356,0.024573599999999862,4.09698
1357,0.024594079999999963,4.16565
1358,0.02461455999999984,4.268646
1359,0.02463503999999994,4.417416
1360,0.024655520000000042,4.23432
1361,0.02467599999999992,4.211424
1362,0.02469648000000002,4.360194
1363,0.0247169599999999,4.268646
1364,0.02473744,4.24575
1365,0.024757919999999878,4.3029720000000005
1366,0.024778399999999978,4.199976
1367,0.024798879999999857,4.257198
1368,0.024819359999999957,4.16565
1369,0.024839839999999835,4.325868
1370,0.024860319999999936,4.3029720000000005
1371,0.024880800000000036,4.348745999999999
1372,0.024901279999999915,4.24575
1373,0.024921760000000015,4.554756
1374,0.024942239999999893,4.45176
1375,0.024962719999999994,4.211424
1376,0.024983199999999872,4.463190000000001
1377,0.025003679999999973,4.211424
1378,0.02502415999999985,4.23432
1379,0.02504463999999995,4.31442
1380,0.02506511999999983,4.280094
1381,0.02508559999999993,4.23432
1382,0.02510608000000003,4.280094
1383,0.02512655999999991,4.222872000000001
1384,0.02514704000000001,4.16565
1385,0.025167519999999888,4.268646
1386,0.025187999999999988,4.085532000000001
1387,0.025208479999999867,4.23432
1388,0.025228959999999967,4.222872000000001
1389,0.025249439999999845,4.222872000000001
1390,0.025269919999999946,4.291542
1391,0.025290400000000046,4.325868
1392,0.025310879999999925,4.348745999999999
1393,0.025331360000000025,4.4403120000000005
1394,0.025351839999999903,4.062654
1395,0.025372320000000004,4.3716420000000005
1396,0.025392799999999882,4.005432
1397,0.025413279999999983,4.222872000000001
1398,0.02543375999999986,4.394538000000001
1399,0.02545423999999996,4.3716420000000005
1400,0.02547471999999984,4.108428
1401,0.02549519999999994,4.23432
1402,0.02551568000000004,4.291542
1403,0.02553615999999992,4.188546
1404,0.02555664000000002,4.3029720000000005
1405,0.025577119999999898,4.177098
1406,0.025597599999999998,4.062654
1407,0.025618079999999877,3.925332
1408,0.025638559999999977,4.3029720000000005
1409,0.025659039999999855,4.3716420000000005
1410,0.025679519999999956,4.3029720000000005
1411,0.025699999999999834,4.154202
1412,0.025720479999999935,4.3029720000000005
1413,0.025740960000000035,4.16565
1414,0.025761439999999913,4.268646
1415,0.025781920000000014,4.4059680000000006
1416,0.025802399999999892,4.119876
1417,0.025822879999999993,4.108428
1418,0.02584335999999987,4.131324
1419,0.02586383999999997,4.142754
1420,0.02588431999999985,4.348745999999999
1421,0.02590479999999995,4.4059680000000006
1422,0.02592527999999983,4.3029720000000005
1423,0.02594575999999993,4.3373159999999995
1424,0.02596624000000003,4.188546
1425,0.025986719999999908,4.3373159999999995
1426,0.026007200000000008,4.09698
1427,0.026027679999999886,4.428864
1428,0.026048159999999987,4.291542
1429,0.026068639999999865,4.108428
1430,0.026089119999999966,4.268646
1431,0.026109599999999844,4.257198
1432,0.026130079999999944,4.16565
1433,0.026150560000000045,4.257198
1434,0.026171039999999923,4.142754
1435,0.026191520000000024,4.291542
1436,0.026211999999999902,4.38309
1437,0.026232480000000002,4.4059680000000006
1438,0.02625295999999988,4.09698
1439,0.02627343999999998,4.394538000000001
1440,0.02629391999999986,4.188546
1441,0.02631439999999996,4.554756
1442,0.02633487999999984,4.325868
1443,0.02635535999999994,4.280094
1444,0.02637584000000004,4.4403120000000005
1445,0.026396319999999918,4.520411999999999
1446,0.026416800000000018,4.543308000000001
1447,0.026437279999999896,4.154202
1448,0.026457759999999997,4.280094
1449,0.026478239999999875,4.486086
1450,0.026498719999999976,4.291542
1451,0.026519199999999854,4.24575
1452,0.026539679999999954,4.417416
1453,0.026560159999999833,4.3029720000000005
1454,0.026580639999999933,4.154202
1455,0.026601120000000034,4.4403120000000005
1456,0.026621599999999912,4.085532000000001
1457,0.026642080000000012,4.348745999999999
1458,0.02666255999999989,4.211424
1459,0.02668303999999999,4.291542
1460,0.02670351999999987,4.3373159999999995
1461,0.02672399999999997,4.16565
1462,0.02674447999999985,4.31442
1463,0.02676495999999995,4.222872000000001
1464,0.026785439999999827,4.142754
1465,0.026805919999999928,4.31442
1466,0.026826400000000028,4.291542
1467,0.026846879999999906,4.028328
1468,0.026867360000000007,4.268646
1469,0.026887839999999885,4.4059680000000006
1470,0.026908319999999986,4.177098
1471,0.026928799999999864,4.4059680000000006
1472,0.026949279999999964,4.24575
1473,0.026969759999999843,4.119876
1474,0.026990239999999943,4.38309
1475,0.027010720000000044,4.177098
1476,0.027031199999999922,4.3373159999999995
1477,0.027051680000000022,4.291542
1478,0.0270721599999999,4.3029720000000005
1479,0.02709264,3.982536
1480,0.02711311999999988,4.31442
1481,0.02713359999999998,4.394538000000001
1482,0.02715407999999986,4.108428
1483,0.02717455999999996,4.268646
1484,0.027195039999999837,4.177098
1485,0.027215519999999938,4.31442
1486,0.027236000000000038,4.177098
1487,0.027256479999999916,4.211424
1488,0.027276960000000017,4.154202
1489,0.027297439999999895,4.23432
1490,0.027317919999999996,4.291542
1491,0.027338399999999874,4.16565
1492,0.027358879999999974,4.4403120000000005
1493,0.027379359999999853,4.268646
1494,0.027399839999999953,4.3029720000000005
1495,0.02742031999999983,4.131324
1496,0.027440799999999932,3.982536
1497,0.027461280000000032,4.199976
1498,0.02748175999999991,4.188546
1499,0.02750224000000001,4.257198
1500,0.02752271999999989,4.211424
1501,0.02754319999999999,4.268646
1502,0.02756367999999987,4.348745999999999
1503,0.02758415999999997,4.280094
1504,0.027604639999999847,4.348745999999999
1505,0.027625119999999947,4.16565
1506,0.027645599999999826,4.3716420000000005
1507,0.027666079999999926,4.417416
1508,0.027686560000000027,4.325868
1509,0.027707039999999905,4.177098
1510,0.027727520000000005,4.3373159999999995
1511,0.027747999999999884,4.4403120000000005
1512,0.027768479999999984,4.291542
1513,0.027788959999999863,4.31442
1514,0.027809439999999963,4.142754
1515,0.02782991999999984,4.119876
1516,0.027850399999999942,4.360194
1517,0.027870880000000042,4.24575
1518,0.02789135999999992,4.188546
1519,0.02791184000000002,4.16565
1520,0.0279323199999999,4.417416
1521,0.0279528,4.3373159999999995
1522,0.027973279999999878,4.188546
1523,0.02799375999999998,4.463190000000001
1524,0.028014239999999857,4.131324
1525,0.028034719999999957,4.24575
1526,0.028055199999999836,4.211424
1527,0.028075679999999936,4.199976
1528,0.028096160000000037,3.936762
1529,0.028116639999999915,4.199976
1530,0.028137120000000015,4.3373159999999995
1531,0.028157599999999894,4.463190000000001
1532,0.028178079999999994,4.45176
1533,0.028198559999999873,4.211424
1534,0.028219039999999973,4.4403120000000005
1535,0.02823951999999985,4.108428
1536,0.028259999999999952,4.199976
1537,0.02828047999999983,4.24575
1538,0.02830095999999993,4.3029720000000005
1539,0.02832144000000003,4.3716420000000005
1540,0.02834191999999991,4.211424
1541,0.02836240000000001,4.199976
1542,0.028382879999999888,4.520411999999999
1543,0.02840335999999999,4.16565
1544,0.028423839999999867,4.280094
1545,0.028444319999999967,4.211424
1546,0.028464799999999846,4.199976
1547,0.028485279999999946,4.291542
1548,0.028505760000000047,4.31442
1549,0.028526239999999925,4.3029720000000005
1550,0.028546720000000025,4.177098
1551,0.028567199999999904,4.177098
1552,0.028587680000000004,4.074102000000001
1553,0.028608159999999883,4.131324
1554,0.028628639999999983,4.0512060000000005
1555,0.02864911999999986,4.280094
1556,0.028669599999999962,4.199976
1557,0.02869007999999984,4.348745999999999
1558,0.02871055999999994,4.23432
1559,0.02873104000000004,4.291542
1560,0.02875151999999992,4.24575
1561,0.02877200000000002,4.062654
1562,0.028792479999999898,4.486086
1563,0.02881296,4.4059680000000006
1564,0.028833439999999877,4.23432
1565,0.028853919999999977,4.09698
1566,0.028874399999999856,4.24575
1567,0.028894879999999956,4.4059680000000006
1568,0.028915359999999835,4.16565
1569,0.028935839999999935,4.325868
1570,0.028956320000000035,4.074102000000001
1571,0.028976799999999914,4.0512060000000005
1572,0.028997280000000014,4.31442
1573,0.029017759999999893,4.199976
1574,0.029038239999999993,4.45176
1575,0.02905871999999987,4.005432
1576,0.029079199999999972,4.222872000000001
1577,0.02909967999999985,4.188546
1578,0.02912015999999995,4.257198
1579,0.02914063999999983,4.280094
1580,0.02916111999999993,4.108428
1581,0.02918160000000003,4.028328
1582,0.029202079999999908,4.177098
1583,0.02922256000000001,4.3029720000000005
1584,0.029243039999999887,4.142754
1585,0.029263519999999987,4.3029720000000005
1586,0.029283999999999866,4.38309
1587,0.029304479999999966,4.085532000000001
1588,0.029324959999999844,4.24575
1589,0.029345439999999945,4.3373159999999995
1590,0.029365920000000045,4.657752
1591,0.029386399999999924,4.38309
1592,0.029406880000000024,4.268646
1593,0.029427359999999902,4.31442
1594,0.029447840000000003,4.3029720000000005
1595,0.02946831999999988,4.177098
1596,0.02948879999999998,4.211424
1597,0.02950927999999986,4.291542
1598,0.02952975999999996,4.3029720000000005
1599,0.02955023999999984,4.188546
1600,0.02957071999999994,4.142754
1601,0.02959120000000004,4.0512060000000005
1602,0.029611679999999918,4.142754
1603,0.02963216000000002,4.039758
1604,0.029652639999999897,4.23432
1605,0.029673119999999997,4.188546
1606,0.029693599999999876,4.394538000000001
1607,0.029714079999999976,4.211424
1608,0.029734559999999854,4.4403120000000005
1609,0.029755039999999955,4.474638000000001
1610,0.029775519999999833,4.268646
1611,0.029795999999999934,4.222872000000001
1612,0.029816480000000034,4.199976
1613,0.029836959999999912,4.119876
1614,0.029857440000000013,4.211424
1615,0.02987791999999989,4.177098
1616,0.02989839999999999,4.268646
1617,0.02991887999999987,4.257198
1618,0.02993935999999997,4.486086
1619,0.02995983999999985,4.348745999999999
1620,0.02998031999999995,4.222872000000001
1621,0.030000799999999828,4.291542
1622,0.030021279999999928,4.199976
1623,0.03004176000000003,4.142754
1624,0.030062239999999907,4.028328
1625,0.030082720000000007,4.131324
1626,0.030103199999999886,4.268646
1627,0.030123679999999986,4.268646
1628,0.030144159999999864,4.38309
1629,0.030164639999999965,4.188546
1630,0.030185119999999843,4.394538000000001
1631,0.030205599999999944,4.280094
1632,0.030226080000000044,4.543308000000001
1633,0.030246559999999922,4.16565
1634,0.030267040000000023,4.31442
1635,0.0302875199999999,4.497534
1636,0.030308,4.039758
1637,0.03032847999999988,4.417416
1638,0.03034895999999998,4.280094
1639,0.03036943999999986,4.38309
1640,0.03038991999999996,4.45176
1641,0.030410399999999838,4.646304000000001
1642,0.030430879999999938,4.24575
1643,0.03045136000000004,4.3373159999999995
1644,0.030471839999999917,4.508964
1645,0.030492320000000017,4.3029720000000005
1646,0.030512799999999896,4.4059680000000006
1647,0.030533279999999996,4.199976
1648,0.030553759999999874,4.497534
1649,0.030574239999999975,4.428864
1650,0.030594719999999853,4.623408
1651,0.030615199999999954,4.24575
1652,0.030635679999999832,4.154202
1653,0.030656159999999932,4.119876
1654,0.030676640000000033,4.257198
1655,0.03069711999999991,4.4403120000000005
1656,0.03071760000000001,4.360194
1657,0.03073807999999989,4.108428
1658,0.03075855999999999,4.325868
1659,0.03077903999999987,4.23432
1660,0.03079951999999997,4.062654
1661,0.030819999999999848,4.211424
1662,0.030840479999999948,4.199976
1663,0.030860959999999826,4.4059680000000006
1664,0.030881439999999927,4.062654
1665,0.030901920000000027,4.131324
1666,0.030922399999999906,4.154202
1667,0.030942880000000006,4.199976
1668,0.030963359999999884,4.211424
1669,0.030983839999999985,4.222872000000001
1670,0.031004319999999863,4.291542
1671,0.031024799999999964,4.23432
1672,0.031045279999999842,4.463190000000001
1673,0.031065759999999942,4.142754
1674,0.031086240000000043,4.291542
1675,0.03110671999999992,4.360194
1676,0.03112720000000002,4.3373159999999995
1677,0.0311476799999999,4.280094
1678,0.03116816,4.211424
1679,0.03118863999999988,4.119876
1680,0.03120911999999998,4.16565
1681,0.031229599999999857,4.394538000000001
1682,0.03125007999999996,4.45176
1683,0.031270559999999836,4.3029720000000005
1684,0.03129103999999994,4.348745999999999
1685,0.03131152000000004,4.01688
1686,0.031331999999999915,4.23432
1687,0.031352480000000016,4.16565
1688,0.031372959999999894,4.31442
1689,0.031393439999999995,4.291542
1690,0.03141391999999987,4.199976
1691,0.031434399999999973,4.280094
1692,0.03145487999999985,4.3029720000000005
1693,0.03147535999999995,4.3373159999999995
1694,0.03149583999999983,4.119876
1695,0.03151631999999993,4.16565
1696,0.03153680000000003,4.360194
1697,0.03155727999999991,3.9711060000000002
1698,0.03157776000000001,4.222872000000001
1699,0.03159823999999989,4.199976
1700,0.03161871999999999,4.3029720000000005
1701,0.03163919999999987,4.348745999999999
1702,0.03165967999999997,4.257198
1703,0.031680159999999846,4.177098
1704,0.03170063999999995,4.222872000000001
1705,0.03172112000000005,4.508964
1706,0.031741599999999925,4.280094
1707,0.031762080000000026,4.257198
1708,0.031782559999999904,4.268646
1709,0.031803040000000005,4.61196
1710,0.03182351999999988,4.45176
1711,0.03184399999999998,4.24575
1712,0.03186447999999986,4.291542
1713,0.03188495999999996,4.108428
1714,0.03190543999999984,4.23432
1715,0.03192591999999994,4.268646
1716,0.03194640000000004,4.360194
1717,0.03196687999999992,4.177098
1718,0.03198736000000002,4.131324
1719,0.0320078399999999,4.3029720000000005
1720,0.03202832,4.38309
1721,0.03204879999999988,4.4403120000000005
1722,0.03206927999999998,4.348745999999999
1723,0.032089759999999856,4.474638000000001
1724,0.03211023999999996,4.3373159999999995
1725,0.032130719999999835,4.085532000000001
1726,0.032151199999999935,4.23432
1727,0.032171680000000036,4.222872000000001
1728,0.032192159999999914,4.31442
1729,0.032212640000000015,4.394538000000001
1730,0.03223311999999989,4.38309
1731,0.03225359999999999,4.463190000000001
1732,0.03227407999999987,4.131324
1733,0.03229455999999997,4.417416
1734,0.03231503999999985,4.09698
1735,0.03233551999999995,4.280094
1736,0.03235599999999983,4.291542
1737,0.03237647999999993,4.222872000000001
1738,0.03239696000000003,4.3716420000000005
1739,0.03241743999999991,4.23432
1740,0.03243792000000001,4.463190000000001
1741,0.03245839999999989,4.348745999999999
1742,0.03247887999999999,4.3716420000000005
1743,0.032499359999999866,4.291542
1744,0.03251983999999997,4.348745999999999
1745,0.032540319999999845,4.199976
1746,0.032560799999999945,4.108428
1747,0.032581280000000046,4.119876
1748,0.032601759999999924,4.074102000000001
1749,0.032622240000000025,4.119876
1750,0.0326427199999999,4.154202
1751,0.0326632,4.348745999999999
1752,0.03268367999999988,4.394538000000001
1753,0.03270415999999998,4.566186
1754,0.03272463999999986,4.257198
1755,0.03274511999999996,4.177098
1756,0.03276559999999984,4.4059680000000006
1757,0.03278607999999994,4.24575
1758,0.03280656000000004,4.474638000000001
1759,0.03282703999999992,4.085532000000001
1760,0.03284752000000002,4.3716420000000005
1761,0.0328679999999999,4.108428
1762,0.03288848,4.142754
1763,0.032908959999999876,4.497534
1764,0.032929439999999977,4.142754
1765,0.032949919999999855,4.268646
1766,0.032970399999999955,4.131324
1767,0.032990879999999834,4.24575
1768,0.033011359999999934,4.325868
1769,0.033031840000000035,4.142754
1770,0.03305231999999991,4.24575
1771,0.03307280000000001,4.074102000000001
1772,0.03309327999999989,4.199976
1773,0.03311375999999999,4.24575
1774,0.03313423999999987,4.16565
1775,0.03315471999999997,4.497534
1776,0.03317519999999985,4.280094
1777,0.03319567999999995,4.3373159999999995
1778,0.03321615999999983,4.417416
1779,0.03323663999999993,4.31442
1780,0.03325712000000003,4.257198
1781,0.03327759999999991,4.23432
1782,0.03329808000000001,4.257198
1783,0.033318559999999886,4.177098
1784,0.033339039999999986,3.9482099999999996
1785,0.033359519999999865,4.108428
1786,0.033379999999999965,4.31442
1787,0.033400479999999844,4.119876
1788,0.033420959999999944,4.23432
1789,0.033441440000000044,4.062654
1790,0.03346191999999992,4.154202
1791,0.03348240000000002,4.3373159999999995
1792,0.0335028799999999,4.520411999999999
1793,0.03352336,4.31442
1794,0.03354383999999988,4.280094
1795,0.03356431999999998,4.154202
1796,0.03358479999999986,4.463190000000001
1797,0.03360527999999996,4.23432
1798,0.03362575999999984,4.3029720000000005
1799,0.03364623999999994,4.268646
1800,0.03366672000000004,4.417416
1801,0.03368719999999992,4.3029720000000005
1802,0.03370768000000002,4.4403120000000005
1803,0.033728159999999896,4.280094
1804,0.033748639999999996,4.280094
1805,0.033769119999999875,4.222872000000001
1806,0.033789599999999975,4.24575
1807,0.033810079999999854,4.257198
1808,0.033830559999999954,4.3029720000000005
1809,0.03385103999999983,4.16565
1810,0.03387151999999993,4.177098
1811,0.03389200000000003,4.3373159999999995
1812,0.03391247999999991,4.3029720000000005
1813,0.03393296000000001,4.177098
1814,0.03395343999999989,4.199976
1815,0.03397391999999999,4.188546
1816,0.03399439999999987,4.280094
1817,0.03401487999999997,4.543308000000001
1818,0.03403535999999985,4.280094
1819,0.03405583999999995,4.3716420000000005
1820,0.03407631999999983,4.085532000000001
1821,0.03409679999999993,4.291542
1822,0.03411728000000003,4.3373159999999995
1823,0.034137759999999906,4.3029720000000005
1824,0.034158240000000006,4.348745999999999
1825,0.034178719999999885,4.119876
1826,0.034199199999999985,4.3029720000000005
1827,0.034219679999999864,4.486086
1828,0.034240159999999964,4.486086
1829,0.03426063999999984,4.154202
1830,0.03428111999999994,3.9596580000000006
1831,0.03430160000000004,4.177098
1832,0.03432207999999992,4.268646
1833,0.03434256000000002,4.394538000000001
1834,0.0343630399999999,4.199976
1835,0.03438352,4.222872000000001
1836,0.03440399999999988,4.154202
1837,0.03442447999999998,4.360194
1838,0.03444495999999986,4.325868
1839,0.03446543999999996,4.211424
1840,0.03448591999999984,4.4059680000000006
1841,0.03450639999999994,4.199976
1842,0.03452688000000004,4.24575
1843,0.034547359999999916,4.38309
1844,0.034567840000000016,4.199976
1845,0.034588319999999895,4.38309
1846,0.034608799999999995,4.142754
1847,0.034629279999999873,4.325868
1848,0.034649759999999974,4.199976
1849,0.03467023999999985,4.23432
1850,0.03469071999999995,4.188546
1851,0.03471119999999983,4.3716420000000005
1852,0.03473167999999993,4.45176
1853,0.03475216000000003,4.131324
1854,0.03477263999999991,4.3373159999999995
1855,0.03479312000000001,4.085532000000001
1856,0.03481359999999989,4.222872000000001
1857,0.03483407999999999,4.108428
1858,0.03485455999999987,4.16565
1859,0.03487503999999997,4.348745999999999
1860,0.03489551999999985,4.222872000000001
1861,0.03491599999999995,4.394538000000001
1862,0.03493648000000005,4.3029720000000005
1863,0.034956959999999926,4.3029720000000005
1864,0.034977440000000026,4.23432
1865,0.034997919999999905,4.16565
1866,0.035018400000000005,4.119876
1867,0.03503887999999988,4.24575
1868,0.035059359999999984,4.4403120000000005
1869,0.03507983999999986,4.291542
1870,0.03510031999999996,4.177098
1871,0.03512079999999984,4.24575
1872,0.03514127999999994,4.142754
1873,0.03516176000000004,4.222872000000001
1874,0.03518223999999992,4.268646
1875,0.03520272000000002,4.177098
1876,0.0352231999999999,4.142754
1877,0.03524368,4.257198
1878,0.03526415999999988,4.280094
1879,0.03528463999999998,4.09698
1880,0.03530511999999986,4.199976
1881,0.03532559999999996,4.280094
1882,0.035346079999999835,4.23432
1883,0.035366559999999936,4.348745999999999
1884,0.035387040000000036,4.394538000000001
1885,0.035407519999999915,4.3716420000000005
1886,0.035428000000000015,4.09698
1887,0.03544847999999989,4.31442
1888,0.035468959999999994,4.291542
1889,0.03548943999999987,4.3029720000000005
1890,0.03550991999999997,4.394538000000001
1891,0.03553039999999985,4.31442
1892,0.03555087999999995,4.131324
1893,0.03557135999999983,4.291542
1894,0.03559183999999993,4.24575
1895,0.03561232000000003,4.394538000000001
1896,0.03563279999999991,4.257198
1897,0.03565328000000001,4.154202
1898,0.03567375999999989,4.360194
1899,0.03569423999999999,4.211424
1900,0.03571471999999987,4.142754
1901,0.03573519999999997,4.3373159999999995
1902,0.035755679999999845,4.177098
1903,0.035776159999999946,4.394538000000001
1904,0.035796640000000046,4.211424
1905,0.035817119999999925,4.142754
1906,0.035837600000000025,4.3373159999999995
1907,0.0358580799999999,4.360194
1908,0.035878560000000004,4.394538000000001
1909,0.03589903999999988,4.188546
1910,0.03591951999999998,4.348745999999999
1911,0.03593999999999986,4.417416
1912,0.03596047999999996,4.417416
1913,0.03598095999999984,4.199976
1914,0.03600143999999994,4.3716420000000005
1915,0.03602192000000004,4.280094
1916,0.03604239999999992,4.38309
1917,0.03606288000000002,4.222872000000001
1918,0.0360833599999999,4.24575
1919,0.03610384,4.360194
1920,0.036124319999999877,4.074102000000001
1921,0.03614479999999998,4.085532000000001
1922,0.036165279999999855,4.325868
1923,0.036185759999999956,4.23432
1924,0.036206239999999834,4.24575
1925,0.036226719999999935,4.188546
1926,0.036247200000000035,4.142754
1927,0.03626767999999991,4.3373159999999995
1928,0.036288160000000014,3.9024360000000002
1929,0.03630863999999989,4.222872000000001
1930,0.03632911999999999,4.211424
1931,0.03634959999999987,4.31442
1932,0.03637007999999997,4.177098
1933,0.03639055999999985,4.3029720000000005
1934,0.03641103999999995,4.280094
1935,0.03643151999999983,4.188546
1936,0.03645199999999993,4.222872000000001
1937,0.03647248000000003,4.291542
1938,0.03649295999999991,4.23432
1939,0.03651344000000001,3.925332
1940,0.036533919999999886,4.348745999999999
1941,0.03655439999999999,4.199976
1942,0.036574879999999865,4.486086
1943,0.036595359999999966,4.199976
1944,0.036615839999999844,4.257198
1945,0.036636319999999944,4.142754
1946,0.036656800000000045,4.211424
1947,0.03667727999999992,4.3716420000000005
1948,0.036697760000000024,4.131324
1949,0.0367182399999999,4.09698
1950,0.03673872,4.222872000000001
1951,0.03675919999999988,4.3029720000000005
1952,0.03677967999999998,4.417416
1953,0.03680015999999986,4.3373159999999995
1954,0.03682063999999996,4.3029720000000005
1955,0.03684111999999984,4.119876
1956,0.03686159999999994,4.211424
1957,0.03688208000000004,4.222872000000001
1958,0.03690255999999992,4.4059680000000006
1959,0.03692304000000002,3.8681100000000006
1960,0.036943519999999896,4.257198
1961,0.036964,4.005432
1962,0.036984479999999875,4.108428
1963,0.037004959999999976,4.4403120000000005
1964,0.037025439999999854,4.360194
1965,0.037045919999999954,4.257198
1966,0.03706639999999983,4.257198
1967,0.03708687999999993,4.3716420000000005
1968,0.037107360000000034,4.131324
1969,0.03712783999999991,4.131324
1970,0.03714832000000001,4.268646
1971,0.03716879999999989,4.005432
1972,0.03718927999999999,4.3029720000000005
1973,0.03720975999999987,4.24575
1974,0.03723023999999997,4.039758
1975,0.03725071999999985,4.24575
1976,0.03727119999999995,4.291542
1977,0.03729167999999983,4.4059680000000006
1978,0.03731215999999993,4.177098
1979,0.03733264000000003,4.108428
1980,0.037353119999999906,4.16565
1981,0.03737360000000001,4.257198
1982,0.037394079999999885,4.3373159999999995
1983,0.037414559999999986,4.531859999999999
1984,0.037435039999999864,4.222872000000001
1985,0.037455519999999964,4.188546
1986,0.03747599999999984,4.24575
1987,0.03749647999999994,4.085532000000001
1988,0.037516960000000044,4.348745999999999
1989,0.03753743999999992,4.3716420000000005
1990,0.03755792000000002,4.154202
1991,0.0375783999999999,4.3029720000000005
1992,0.03759888,4.23432
1993,0.03761935999999988,4.360194
1994,0.03763983999999998,4.31442
1995,0.03766031999999986,4.23432
1996,0.03768079999999996,4.222872000000001
1997,0.03770127999999984,4.085532000000001
1998,0.03772175999999994,4.291542
1999,0.03774224000000004,4.3716420000000005
2000,0.037762719999999916,4.24575
2001,0.03778320000000002,4.222872000000001
2002,0.037803679999999895,4.222872000000001
2003,0.037824159999999996,4.142754
2004,0.037844639999999874,4.211424
2005,0.037865119999999974,4.16565
2006,0.03788559999999985,4.24575
2007,0.03790607999999995,4.348745999999999
2008,0.03792655999999983,4.188546
2009,0.03794703999999993,4.23432
2010,0.03796752000000003,4.24575
2011,0.03798799999999991,4.428864
2012,0.03800848000000001,4.3373159999999995
2013,0.03802895999999989,4.531859999999999
2014,0.03804943999999999,4.291542
2015,0.03806991999999987,4.3716420000000005
2016,0.03809039999999997,4.119876
2017,0.03811087999999985,4.119876
2018,0.03813135999999995,4.222872000000001
2019,0.038151839999999826,4.61196
2020,0.038172319999999926,4.199976
2021,0.03819280000000003,4.085532000000001
2022,0.038213279999999905,4.188546
2023,0.038233760000000006,4.222872000000001
2024,0.038254239999999884,4.222872000000001
2025,0.038274719999999984,4.154202
2026,0.03829519999999986,4.3373159999999995
2027,0.03831567999999996,4.074102000000001
2028,0.03833615999999984,4.16565
2029,0.03835663999999994,4.199976
2030,0.03837712000000004,4.199976
2031,0.03839759999999992,4.257198
2032,0.03841808000000002,4.280094
2033,0.0384385599999999,4.188546
2034,0.03845904,4.142754
2035,0.03847951999999988,4.23432
2036,0.03849999999999998,4.177098


==> measurements/grid_results_prepared.csv <==
id,q_weight,q_activ,mean,std
0,8,8,70.85050735029984,13.977005073338416
1,8,7,70.40615052377996,14.52171065713897
2,8,6,70.28517775630299,13.569649619379941
3,8,5,70.17105017384665,13.032188593228557
4,8,4,66.49563884904455,12.700341252553052
5,7,8,70.89294265282065,14.567767194613623
6,7,7,70.88170241624428,14.109288512108483
7,7,6,70.46506019579039,13.677280598728403
8,7,5,70.41567594930765,12.838593140024685
9,7,4,66.13337020427905,13.13447041829473
10,6,8,70.06463679377237,13.810257638712253
11,6,7,70.95386674971503,13.796134252121957
12,6,6,70.3696477158077,13.76005811444703
13,6,5,70.0808370817721,12.84589017406599
14,6,4,66.28075846870112,13.20974187415046
15,5,8,70.44781303098256,14.483325174657416
16,5,7,70.601141465138,13.665139430163059
17,5,6,70.59532540195092,13.6162196266809
18,5,5,70.75118165566653,12.806483278741016
19,5,4,66.11083145125372,12.606305250084123
20,4,8,71.34670540399776,13.834736024927533
21,4,7,71.11847027966164,13.711447036750366
22,4,6,70.70081195771792,13.716784774453842
23,4,5,70.52781030219273,12.822636114256596
24,4,4,65.92863634577405,13.137228872318493


==> measurements/iir_sweep_0.048-0.064_N12.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.0
0.01032496877255446,-35.278499350974656,-27.09269960975831
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-27.09269960975831
0.010503969683569762,-35.12979373509151,-27.0
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-27.09269960975831
0.010871335162914868,-35.07543592275251,-27.09269960975831
0.01093379993150209,-35.117479512555654,-27.09269960975831
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.0
0.011123355967138768,-35.34816164116595,-24.082399653118497
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-27.09269960975831
0.011316198279355537,-35.7673980591732,-27.09269960975831
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-27.09269960975831
0.011512383841351509,-36.44319774863729,-27.09269960975831
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-27.09269960975831
0.01177926552522498,-35.817420314183494,-24.082399653118497
0.011846947101051159,-35.46952844761308,-27.09269960975831
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-24.082399653118497
0.01233173298325445,-33.890907511995,-27.09269960975831
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-27.09269960975831
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-24.082399653118497
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-27.09269960975831
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-24.082399653118497
0.013133930870188855,-33.17006475230562,-24.082399653118497
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-27.09269960975831
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-24.082399653118497
0.013593276522848112,-32.86820722778956,-27.09269960975831
0.013671381084948114,-32.8179933625966,-27.09269960975831
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-24.082399653118497
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-24.082399653118497
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-27.09269960975831
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-27.09269960975831
0.015156560803228712,-32.75006410231346,-24.082399653118497
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-24.082399653118497
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-24.082399653118497
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-24.082399653118497
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-24.082399653118497
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.0
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-27.09269960975831
0.016803081850661532,-30.998442063513924,-27.0
0.016899629386325245,-30.94744799870459,-27.0
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-27.09269960975831
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-24.082399653118497
0.017998975844936847,-30.84150514490318,-24.082399653118497
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-24.082399653118497
0.018735507316658302,-30.101631967626524,-22.321487062561683
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-22.321487062561683
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-27.09269960975831
0.02030022183342759,-29.31863418252837,-22.321487062561683
0.02041686331674971,-29.26777186154692,-24.082399653118497
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-27.09269960975831
0.02101020110310449,-29.01129025185837,-24.082399653118497
0.021130922001707023,-28.990082062324,-24.082399653118497
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-24.082399653118497
0.02149726250812611,-29.25442879629707,-24.082399653118497
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-22.321487062561683
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-27.09269960975831
0.022895691956956243,-28.24080798586015,-27.09269960975831
0.023027246552440917,-28.189516859435003,-27.09269960975831
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-27.09269960975831
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-27.09269960975831
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-24.082399653118497
0.02424577939800648,-27.725137881998695,-27.09269960975831
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-24.082399653118497
0.0253829474228952,-27.310455780995625,-22.321487062561683
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-22.321487062561683
0.02597137844146164,-27.10236128674376,-22.321487062561683
0.02612060538736348,-27.050601885168994,-22.321487062561683
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-22.321487062561683
0.02672613689548905,-26.841780700132052,-22.321487062561683
0.026879700549942653,-26.789873889253517,-22.321487062561683
0.02703414655398764,-26.73751531254334,-22.321487062561683
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-22.321487062561683
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-22.321487062561683
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-22.321487062561683
0.028628265736350286,-26.213835868636405,-24.082399653118497
0.028792758686615936,-26.16162664095919,-24.082399653118497
0.028958196784273207,-26.108805569898728,-24.082399653118497
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-27.09269960975831
0.029460236424288782,-25.950753238188327,-24.082399653118497
0.02962950973094255,-25.898218286632687,-24.082399653118497
0.029799755652070044,-25.84547232454538,-24.082399653118497
0.02997097977614196,-25.792707853978804,-24.082399653118497
0.030143187723739362,-25.740179468794896,-24.082399653118497
0.03031638514773817,-25.68691515537001,-24.082399653118497
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-22.321487062561683
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-21.072099696478684
0.031376669373351505,-25.369588234223528,-22.321487062561683
0.0315569541646925,-25.31591622297979,-22.321487062561683
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-21.072099696478684
0.0322885118665075,-25.10339901244867,-21.072099696478684
0.032474035943499194,-25.049785108628804,-22.321487062561683
0.03266062600901603,-24.99665276769555,-21.072099696478684
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-21.072099696478684
0.03322685356269972,-24.835941578332815,-22.321487062561683
0.03341776918507475,-24.78289076292687,-21.072099696478684
0.033609781774840884,-24.728903274651763,-21.072099696478684
0.033802897634978665,-24.675343443424474,-21.072099696478684
0.033997123104684474,-24.62223020299748,-21.072099696478684
0.0341924645595786,-24.56809537236151,-21.072099696478684
0.03438892841191448,-24.514116388591063,-20.102999566398122
0.03458652111078928,-24.46033746743232,-21.072099696478684
0.03478524914235547,-24.406409488374535,-20.102999566398122
0.03498511903003388,-24.352641019006263,-21.072099696478684
0.035186137334727696,-24.29900948811142,-22.321487062561683
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-22.321487062561683
0.035796148926701514,-24.13633635920131,-22.321487062561683
0.03600182726570145,-24.082422565585333,-22.321487062561683
0.036208687396050536,-24.0279531121056,-24.082399653118497
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-22.321487062561683
0.036836426634138116,-23.865462388982934,-21.072099696478684
0.03704808222480842,-23.810666511464426,-21.072099696478684
0.03726095395105851,-23.7559614910495,-22.321487062561683
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-21.072099696478684
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-20.102999566398122
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-20.102999566398122
0.03900855565585167,-23.317924335330808,-20.102999566398122
0.0392326919156072,-23.26338116978205,-21.072099696478684
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-21.072099696478684
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-21.072099696478684
0.04037283955791659,-22.98687256357926,-21.072099696478684
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-21.072099696478684
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-21.072099696478684
0.04154612121634346,-22.708750114333498,-20.102999566398122
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-21.072099696478684
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-21.072099696478684
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-20.102999566398122
0.04475871119065383,-21.97741707173144,-20.102999566398122
0.045015886826846506,-21.920862184196416,-21.072099696478684
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-21.072099696478684
0.04579631386054239,-21.74964232839111,-20.102999566398122
0.0460594513781129,-21.693285569172417,-20.102999566398122
0.04632410083730746,-21.635110699153802,-20.102999566398122
0.04659027092547515,-21.578627317266772,-20.102999566398122
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-20.102999566398122
0.04739799258776997,-21.405338074520735,-20.102999566398122
0.047670333067952535,-21.347354317174204,-21.072099696478684
0.047944238368354215,-21.28953805866533,-20.102999566398122
0.04821971748015512,-21.231670629277136,-19.31118710592187
0.04849677944619715,-21.173749212248847,-20.102999566398122
0.04877543336128075,-21.11564083670725,-19.31118710592187
0.04905568837246347,-21.05715523942372,-19.31118710592187
0.049337553679360255,-20.999117510473205,-20.102999566398122
0.04962103853444539,-20.940476237148822,-19.31118710592187
0.04990615224335625,-20.881777364170134,-21.072099696478684
0.05019290416519876,-20.823888461544694,-21.072099696478684
0.0504813037128546,-20.76408675236694,-20.102999566398122
0.05077136035329022,-20.705500700950875,-19.31118710592187
0.05106308360786757,-20.646076302078345,-19.31118710592187
0.051356483052656665,-20.587040343555415,-19.31118710592187
0.05165156831874992,-20.527666032325588,-19.31118710592187
0.051948349092578325,-20.468472244287177,-19.31118710592187
0.05224683511622935,-20.409400852905502,-19.31118710592187
0.05254703618776682,-20.349276680640976,-20.102999566398122
0.05284896216155247,-20.28981050201373,-19.31118710592187
0.053152622948569456,-20.22987493061656,-19.31118710592187
0.053458028516747705,-20.16944257619011,-19.31118710592187
0.0537651888912911,-20.109244785130194,-19.31118710592187
0.05407411415500657,-20.04914836361366,-19.31118710592187
0.05438481444863507,-19.98866286739348,-18.64171920961574
0.054697299971184464,-19.927976206798455,-19.31118710592187
0.055011580980264284,-19.8680573190859,-18.64171920961574
0.055327667792422514,-19.806464946162823,-19.31118710592187
0.055645570783484165,-19.745425352016998,-19.31118710592187
0.055965300388891914,-19.684359721374317,-19.31118710592187
0.056286867104048635,-19.624591896777158,-19.31118710592187
0.056610281484661976,-19.561683743360724,-18.64171920961574
0.05693555414709075,-19.500243472451988,-19.31118710592187
0.05726269576869353,-19.43856501848505,-19.31118710592187
0.057591717088179076,-19.3764621732741,-19.31118710592187
0.0579226289059589,-19.314473311494872,-19.31118710592187
0.05825544208450172,-19.25320861935875,-18.64171920961574
0.05859016754869016,-19.190174027441426,-19.31118710592187
0.0589268162861792,-19.127424435506974,-19.31118710592187
0.05926539934775697,-19.0649486875869,-18.64171920961574
0.05960592784770751,-19.00298054081133,-19.31118710592187
0.059948412964175524,-18.938836068480786,-18.64171920961574
0.06029286593953336,-18.876432968118447,-18.64171920961574
0.0606392980807501,-18.81230789717089,-18.64171920961574
0.0609877207597626,-18.74883217550073,-18.64171920961574
0.06133814541384889,-18.685256541093036,-18.64171920961574
0.06169058354600359,-18.621714597445276,-18.64171920961574
0.06204504672531546,-18.557118797877948,-18.64171920961574
0.06240154658734722,-18.492754416041738,-18.64171920961574
0.06276009483451746,-18.428583567287546,-18.64171920961574
0.06312070323648482,-18.363745087534465,-18.64171920961574
0.06348338363053428,-18.29872080366351,-18.64171920961574
0.06384814792196578,-18.233930173518537,-18.06179973983887
0.06421500808448502,-18.16867262120795,-18.06179973983887
0.06458397616059658,-18.10285162110531,-18.06179973983887
0.06495506426199887,-18.037207558861773,-18.06179973983887
0.06532828456998227,-17.973099774364833,-17.550274515365057
0.06570364933582856,-17.905172742982774,-17.550274515365057
0.06608117088121325,-17.83885251114275,-18.06179973983887
0.06646086159860999,-17.772378655793112,-17.550274515365057
0.06684273395169743,-17.705955804406635,-17.550274515365057
0.06722680047576829,-17.63860566373826,-17.550274515365057
0.06761307377814085,-17.57122035669181,-17.550274515365057
0.06800156653857285,-17.503685481671724,-17.550274515365057
0.06839229150967767,-17.43778577634824,-17.550274515365057
0.06878526151734288,-17.36801241708826,-17.550274515365057
0.0691804894611514,-17.29973815348786,-17.09269960975831
0.0695779883148049,-17.231264794555166,-17.09269960975831
0.06997777112654956,-17.163433301314058,-17.09269960975831
0.07037985101960452,-17.093742685575112,-17.09269960975831
0.07078424119259262,-17.02445371187861,-16.678772758176056
0.07119095491997363,-16.955862590712435,-17.09269960975831
0.07160000555248003,-16.885159050306772,-16.678772758176056
0.07201140651755526,-16.814835518523196,-16.678772758176056
0.07242517131979445,-16.744771102293534,-16.678772758176056
0.07284131354138776,-16.6741276038559,-16.300887149282058
0.07325984684256619,-16.60328428443601,-16.300887149282058
0.07368078496205005,-16.53172852172508,-16.678772758176056
0.07410414171749988,-16.46014474546796,-16.300887149282058
0.07452993100597005,-16.38900470775351,-16.300887149282058
0.07495816680436497,-16.316163819635378,-16.300887149282058
0.07538886316989782,-16.244816305763333,-16.300887149282058
0.0758220342405521,-16.170979162361846,-16.300887149282058
0.07625769423554563,-16.098606765121165,-15.95326608668994
0.07669585745579734,-16.02427802818338,-15.95326608668994
0.07713653828439672,-15.95178964798404,-15.95326608668994
0.07757975118707594,-15.876703112847865,-15.631419252975927
0.07802551071268471,-15.80186687747,-15.631419252975927
0.07847383149366786,-15.727676967994155,-15.95326608668994
0.07892472824654567,-15.651972737297031,-15.631419252975927
0.0793782157723969,-15.576546689288337,-15.331787019201496
0.07983430895734474,-15.500421629627525,-15.631419252975927
0.08029302277304537,-15.424002667881748,-15.331787019201496
0.08075437227717952,-15.34857650806326,-15.331787019201496
0.0812183726139466,-15.270187892438667,-15.331787019201496
0.08168503901456198,-15.192744416273856,-15.331787019201496
0.08215438679775687,-15.114760584779885,-15.051499783199061
0.08262643137028121,-15.03846330779529,-15.051499783199061
0.08310118822740939,-14.957621549959503,-14.788210395975568
0.08357867295344891,-14.879066605582281,-14.788210395975568
0.08405890122225196,-14.798850369634899,-14.788210395975568
0.08454188879772988,-14.71891355052669,-14.788210395975568
0.08502765153437067,-14.638706245059957,-14.788210395975568
0.08551620537775942,-14.55720043866901,-14.539974558725246
0.08600756636510172,-14.476112406072234,-14.539974558725246
0.08650175062575012,-14.393979666420378,-14.305163600230017
0.0869987743817336,-14.311354379195153,-14.539974558725246
0.08749865394828997,-14.229113384688464,-14.082399653118497
0.08800140573440156,-14.145023825325747,-14.082399653118497
0.08850704624333383,-14.061067617897313,-14.082399653118497
0.08901559207317705,-13.976714646192058,-14.082399653118497
0.0895270599173912,-13.892239877821172,-14.082399653118497
0.0900414665653539,-13.80642471028158,-13.668472801536245
0.0905588289029116,-13.719790575163728,-13.870506662419116
0.09107916391293383,-13.633092731146368,-13.668472801536245
0.09160248867587063,-13.545941027983638,-13.668472801536245
0.09212882037031336,-13.457755866176424,-13.668472801536245
0.09265817627355848,-13.370281355178877,-13.475421249582379
0.09319057376217477,-13.280156267723335,-13.290587192642247
0.09372603031257366,-13.1906237134168,-13.290587192642247
0.094264563501583,-13.100316330347848,-13.290587192642247
0.09480619100702392,-13.009957897403034,-13.11329952303793
0.09535093060829124,-12.917282440079642,-12.942966130050129
0.095898800186937,-12.825693836852189,-12.942966130050129
0.09644981772725753,-12.731739912966429,-12.779061968168435
0.09700400131688364,-12.637929467610817,-12.779061968168435
0.09756136914737457,-12.543599522388181,-12.779061968168435
0.098121939514815,-12.448024533420332,-12.468719630768748
0.09868573082041568,-12.353631842684742,-12.621119296336117
0.09925276157111744,-12.255444268977362,-12.321487062561683
0.09982305038019874,-12.158275279783517,-12.321487062561683
0.10039661596788667,-12.059148336718382,-12.17908267141558
0.10097347716197136,-11.95981947627628,-12.041199826559248
0.1015536528984242,-11.861046415494329,-11.777910439335757
0.1021371622220192,-11.75883990635252,-11.777910439335757
0.10272402428695836,-11.657506262690875,-11.777910439335757
0.1033142583575003,-11.55416519027711,-11.529674602085436
0.10390788380859267,-11.450413263038929,-11.529674602085436
0.10450492012650814,-11.346800829177873,-11.294863643590205
0.10510538690948404,-11.240697388549442,-11.294863643590205
0.10570930386836573,-11.133806110888699,-11.294863643590205
0.10631669082725362,-11.02596264612843,-11.072099696478684
0.10692756772415384,-10.917321212661681,-11.072099696478684
0.10754195461163278,-10.807734181701756,-10.860206705779303
0.10815987165747536,-10.699810706359195,-10.860206705779303
0.10878133914534706,-10.584825194780993,-10.658172844896434
0.1094063774754596,-10.472234662313817,-10.658172844896434
0.1100350071652408,-10.358582436722832,-10.465121292942568
0.110667248850008,-10.242684458920959,-10.280287236002435
0.11130312328364532,-10.125438885260378,-10.102999566398118
0.11194265133928516,-10.00843295723654,-10.102999566398118
0.11258585400999314,-9.888301760740198,-9.932666173410317
0.1132327524094574,-9.769218299440329,-9.932666173410317
0.1138833677726815,-9.646680304863501,-9.768762011528622
0.11453772145668167,-9.523275233952834,-9.610819339696304
0.11519583494118775,-9.39826283024109,-9.610819339696304
0.11585772982934825,-9.274576905288486,-9.31118710592187
0.11652342784843965,-9.144140402072873,-9.168782714775768
0.11719295085057944,-9.015281791556761,-9.168782714775768
0.11786632081344353,-8.88426436106145,-9.030899869919436
0.11854355984098765,-8.752201134888196,-8.89726025433962
0.11922469016417304,-8.618403577096437,-8.767610482695945
0.11990973414169598,-8.482161761213337,-8.64171920961574
0.12059871426072195,-8.34942808707109,-8.519374645445623
0.12129165313762365,-8.205412982153941,-8.284563686950394
0.12198857351872355,-8.064460857660189,-8.171753582853503
0.12268949828104035,-7.9216341701752,-8.171753582853503
0.12339445043304008,-7.776612283385193,-7.954561085921141
0.12410345311539145,-7.629801657166229,-7.849906749139491
0.1248165296017252,-7.482174827616426,-7.647872888256622
0.12553370329939836,-7.330290597553163,-7.550274515365059
0.12625499775026242,-7.1770550188179385,-7.361421073761321
0.1269804366314362,-7.022066421739855,-7.18043885283336
0.1277100437560831,-6.865524950017018,-7.0926996097583075
0.12844384307419268,-6.705355023743702,-6.922366216770504
0.12918185867336696,-6.54319020553355,-6.758462054888811
0.12992411477961094,-6.379070987600766,-6.600519383056492
0.1306706357581282,-6.216742059460296,-6.4481197174891225
0.1314214461141202,-6.043654772791234,-6.229101303010825
0.13217657049359113,-5.872719092796716,-6.088994158582679
0.13293603368415668,-5.698622652383346,-5.886960297699808
0.1336998606158578,-5.522529815652164,-5.757310526056132
0.1344680763619791,-5.34492515670112,-5.569816165927744
0.1352407061398718,-5.162902022411739,-5.3900824558087335
0.13601777531178152,-4.983349985854553,-5.217492401393677
0.13679930938568094,-4.794720439097945,-4.944261129281329
0.13758533401610706,-4.605581279800194,-4.839606792499679
0.13837587500500315,-4.415739613510042,-4.637572931616809
0.13917095830256604,-4.22323792760717,-4.444521379662943
0.13997061000809774,-4.028889360123565,-4.259687322722812
0.14077485637086226,-3.8331571712513046,-4.082399653118496
0.14158372379094716,-3.635616745250779,-3.8293410004707935
0.1423972388201303,-3.443903237071844,-3.668472801536245
0.14321542816275135,-3.2390970478403434,-3.5133511397537696
0.14403831867658845,-3.038165276437992,-3.2905871926422474
0.14486593737373965,-2.8384571892328285,-3.0786942019428665
0.1456983114215098,-2.639684536984902,-2.8766603410599965
0.14653546814330232,-2.4430450790828546,-2.6836087891061307
0.147377435019516,-2.247838568409587,-2.4987747321659985
0.14822423968844722,-2.055080599629879,-2.26396377367077
0.14907590994719702,-1.8663767706746623,-2.095828783574269
0.14993247375258378,-1.683000105990764,-1.9339611726415167
0.1507939592220607,-1.505885939309509,-1.7271151840430066
0.15166039463463898,-1.3359431713817662,-1.5781996300295555
0.15253180843181602,-1.173795886960829,-1.3872702109393327
0.15340822921850886,-1.0206469107796512,-1.2493873660829993
0.15428968576399354,-0.8778650438568093,-1.0720996964786835
0.1551762070028493,-0.746645807484375,-0.9437274494269615
0.1560678220359081,-0.6278467235667079,-0.8190410438309813
0.15696456013121035,-0.5294747636515658,-0.7378621416091866
0.15786645072496536,-0.42654172382087363,-0.6188699086121093
0.15877352342251771,-0.33848253355902297,-0.5413152616444864
0.15968580799931906,-0.2669373017030211,-0.4651212929425668
0.1606033344019055,-0.20528721464739633,-0.39024107901706717
0.1615261327488807,-0.15477222722943115,-0.3166300825533761
0.16245423333190442,-0.11447193206419565,-0.28028723600243544
0.16338766661668697,-0.08182115018298661,-0.24424599331418287
0.1643264632439893,-0.05609845034248477,-0.24424599331418287
0.16527065403062866,-0.03940223669976029,-0.20850138973120136
0.16622026997049022,-0.023430999106085867,-0.20850138973120136
0.16717534223554475,-0.014024857163357765,-0.13788284485633295
0.1681359021768715,-0.009104888609317931,-0.13788284485633295
0.16910198132568746,-0.004177372816541564,-0.13788284485633295
0.1700736113943825,-0.0023466546699874033,-0.13788284485633295
0.1710508242775602,-0.0005491113235859061,-0.13788284485633295
0.1720336520530849,-0.0007229116619215312,-0.13788284485633295
0.17302212698313474,-9.123553039318998e-05,-0.13788284485633295
0.17401628151526052,-0.0006808432801596373,-0.13788284485633295
0.17501614828345105,-0.004313736676169906,-0.13788284485633295
0.17602176010920415,-0.0019271214850826843,-0.13788284485633295
0.1770331500026042,-0.0005375782284932204,-0.13788284485633295
0.17805035116340573,-0.0012694089471308894,-0.13788284485633295
0.17907339698212313,-0.0030488063483646356,-0.13788284485633295
0.18010232104112686,-0.006876282642756898,-0.13788284485633295
0.1811371571157456,-0.012225064897948858,-0.13788284485633295
0.1821779391753752,-0.020788589176505144,-0.13788284485633295
0.1832247013845936,-0.033240558322022364,-0.13788284485633295
0.1842774781042824,-0.05101973126714271,-0.17304858208470436
0.1853363038927548,-0.07565432613354925,-0.17304858208470436
0.18640121350688976,-0.10550900835572283,-0.20850138973120136
0.18747224190327336,-0.14405282448855938,-0.20850138973120136
0.18854942423934584,-0.1933106329855691,-0.24424599331418287
0.189632795874556,-0.2505196905695389,-0.28028723600243544
0.19072239237152164,-0.3199204815800855,-0.3532796234174298
0.19181824949719728,-0.40101761321759266,-0.39024107901706717
0.19292040322404785,-0.49425525810396687,-0.4651212929425668
0.19402888973122975,-0.5996965204567553,-0.5413152616444864
0.1951437454057785,-0.7173689965662309,-0.6581728448964331
0.19626500684380294,-0.8471864613423886,-0.7782619196265873
0.1973927108516868,-0.9872914387433489,-0.8602067057793029
0.19852689444729665,-1.138780773953812,-0.986097978859508
0.1996675948611973,-1.2989183719555633,-1.159838939553735
0.20081484953787385,-1.468175020337186,-1.2948636435902061
0.20196869613696056,-1.6445155067639474,-1.4816857732677478
0.20312917253447746,-1.8271547797924284,-1.6272729749769974
0.2042963168240734,-2.015533696063023,-1.829306835859867
0.2054701673182767,-2.2071529093128377,-1.987249507692186
0.20665076254975265,-2.4028238081996127,-2.207192444753865
0.2078381412725683,-2.6003337445829686,-2.3797824991689214
0.2090323424634649,-2.7996877197242753,-2.559516209287931
0.21023340532313708,-3.002198861241219,-2.811351669470419
0.2114413692775197,-3.2004229435370473,-2.942966130050128
0.21265627397908204,-3.400771612312234,-3.148182801496145
0.2138781593081296,-3.6002369770452574,-3.3635795800572414
0.2151070653741128,-3.798672552034553,-3.59021942641668
0.2163430325169442,-3.9968472685055225,-3.748162098248998
0.2175861013083221,-4.191302432979011,-3.99639793549932
0.21883631255306268,-4.384665598511654,-4.1701388961935475
0.22009370729043945,-4.576722757423465,-4.351121117121509
0.22135832679553016,-4.765872266100071,-4.539974558725247
0.22263021258057208,-4.9538013499295,-4.737415140682819
0.22390940639632415,-5.138604124854206,-4.944261129281329
0.2251959502334381,-5.319653965520872,-5.161453626213691
0.2264898863238364,-5.499781918282273,-5.331787019201495
0.2277912571420985,-5.677651501365353,-5.509074688805811
0.2291001054068556,-5.8521293690134275,-5.693908745745943
0.23041647408219226,-6.024698021667708,-5.821651626110231
0.2317404063790573,-6.1950151644516716,-6.020599913279624
0.2330719457566819,-6.362952186360657,-6.158482758135957
0.2344111359240064,-6.528728321943542,-6.3738795366970535
0.2357580208411149,-6.692379224925109,-6.523651096393581
0.23711264472067825,-6.8522187901061,-6.678772758176057
0.2384750520294057,-7.010544816458384,-6.839640957110605
0.2398452874895043,-7.166983644955131,-7.006697892139132
0.24122339608014684,-7.321050003061816,-7.18043885283336
0.24260942303894864,-7.477071818688054,-7.269987279362623
0.2440034138634523,-7.623320601113571,-7.454821336302755
0.2454054143126212,-7.771233698504394,-7.647872888256622
0.2468154704083417,-7.917206635293539,-7.74771509732263
0.24823362843693386,-8.063253519986716,-7.849906749139491
0.24965993495067046,-8.2035558528815,-8.061799739838872
0.25109443676930565,-8.344776277696788,-8.171753582853503
0.2525371809816116,-8.482415820662155,-8.284563686950394
0.2539882149469241,-8.619260619223594,-8.519374645445623
0.2554475862966974,-8.754540451916691,-8.64171920961574
0.2569153429360676,-8.888138811182342,-8.767610482695945
0.2583915330454254,-9.019730122837672,-8.89726025433962
0.2598762050819972,-9.150223465665505,-9.030899869919436
0.2613694077814364,-9.291700175368007,-9.168782714775768
0.2628711901594225,-9.406292478456589,-9.239401259650638
0.2643816015132707,-9.531746400124883,-9.458419674128935
0.2659006914235497,-9.656097880772723,-9.533951053033395
0.2674285097557094,-9.779045502606841,-9.68907271481587
0.26896510666171786,-9.900636793779574,-9.768762011528622
0.2705105325817073,-10.02090749061664,-9.849940913750416
0.2720648382456302,-10.141719086526852,-10.016997848778944
0.27362807467492417,-10.260659234067905,-10.102999566398118
0.27520029318418715,-10.374749131661545,-10.280287236002435
0.2767815453828616,-10.490576839859402,-10.371721030401133
0.2783718831769286,-10.603546480065118,-10.465121292942568
0.2799713587706122,-10.716967752307076,-10.560574472004872
0.2815800246680922,-10.828384319495,-10.658172844896434
0.2831979336752284,-10.939740959661208,-10.860206705779303
0.28482513890129363,-11.048892941910346,-10.860206705779303
0.2864616937607174,-11.161482817488306,-11.072099696478684
0.2881076519748388,-11.26511821911723,-11.182053539493316
0.28976306757367043,-11.37234755667222,-11.182053539493316
0.2914279948976717,-11.477589985227617,-11.41068236908836
0.2931024885995327,-11.583228048494195,-11.529674602085436
0.2947866036459682,-11.688064438689086,-11.529674602085436
0.29648039531952197,-11.788962890359254,-11.652019166255553
0.2981839192203817,-11.891028977764368,-11.652019166255553
0.2998972312682036,-11.992210662388072,-11.907560210979433
0.30162038770394856,-12.092577220319587,-11.907560210979433
0.3033534450917279,-12.192136756945116,-12.041199826559248
0.3050964603206605,-12.290693101836759,-12.17908267141558
0.30684949060673994,-12.388671130863798,-12.24970121629045
0.3086125934947129,-12.48596201112333,-12.394479449976679
0.3103858268599678,-12.582238663185358,-12.544251009673207
0.3121692489104349,-12.67776885687142,-12.621119296336117
0.31396291818849703,-12.813145408728124,-12.69937267145568
0.3157668935729111,-12.866964711223062,-12.69937267145568
0.3175812342807409,-12.960674649774388,-12.779061968168435
0.31940599986930096,-13.054088046587331,-12.860240870390228
0.32124125023811184,-13.145534564407605,-13.11329952303793
0.3230870456308659,-13.237375408991062,-13.201038766112983
0.32494344663740515,-13.331974233245294,-13.201038766112983
0.3268105141957102,-13.418250923438995,-13.201038766112983
0.3286883095939005,-13.507609654195505,-13.382020987040946
0.3305768944722461,-13.597317729481935,-13.475421249582379
0.33247633082519124,-13.68512518248465,-13.570874428644684
0.3343866810033892,-13.772945632667938,-13.668472801536245
0.3363080077157491,-13.860314277543825,-13.668472801536245
0.3382403740314944,-13.947226153069842,-13.768315010602254
0.340183843382233,-14.034493927022496,-13.768315010602254
0.3421384795640399,-14.119666467093523,-13.975160999200764
0.3441043467395508,-14.204389776682316,-14.082399653118497
0.3460815094400685,-14.289084305726794,-14.192353496133128
0.3480700325676817,-14.372869447629395,-14.192353496133128
0.3500699813973945,-14.491202353779167,-14.305163600230017
0.3520814215792698,-14.539723621252069,-14.305163600230017
0.3541044191405843,-14.622729680076594,-14.539974558725246
0.3561390404879955,-14.705162741083726,-14.539974558725246
0.35818535240972205,-14.78650238482662,-14.539974558725246
0.3602434220777357,-14.867782069851987,-14.420982325728168
0.3623133170499666,-14.950100458852692,-14.788210395975568
0.3643951052725207,-15.02952610328987,-14.917860167619246
0.3664888550819104,-15.109516472127043,-14.662319122895365
0.3685946352072974,-15.188881870517656,-15.051499783199061
0.3707125147727492,-15.268066792182687,-15.119894028502115
0.3728425632995079,-15.348138210018842,-15.331787019201496
0.3749848507082723,-15.426121017088859,-15.260001172930263
0.3771394473214933,-15.50341140570987,-15.260001172930263
0.37930642386568186,-15.581124663454688,-15.260001172930263
0.3814858514737314,-15.659047481246107,-15.331787019201496
0.383677801687252,-15.735544484216444,-15.554550966313016
0.38588234645891945,-15.813283729700922,-15.554550966313016
0.3880995581548366,-15.888381551104931,-15.554550966313016
0.3903295095569093,-15.964117216454483,-15.789361924808247
0.3925722738652354,-16.061073738836097,-15.95326608668994
0.3948279247005075,-16.115550300355235,-15.95326608668994
0.3970965361064295,-16.189862473299254,-16.037597762058567
0.3993781825521476,-16.264427282412402,-16.037597762058567
0.4016729389346945,-16.338744746948382,-16.123599479677743
0.403980880581448,-16.412726946760948,-16.037597762058567
0.4063020832526033,-16.48635004178562,-16.211338722752796
0.4086366231436606,-16.560295219231026,-16.211338722752796
0.4109845768879262,-16.632793550714037,-16.300887149282058
0.4133460215590276,-16.70661494575324,-16.48572120622219
0.4157210346734434,-16.778149868533124,-16.581174385284495
0.4181096941930487,-16.859350097167617,-16.581174385284495
0.4205120785276736,-16.92280333761223,-16.678772758176056
0.4229282665376769,-16.99481320753261,-16.48572120622219
0.42535833753653546,-17.065616633906203,-16.880806619058927
0.4278023712934471,-17.139292914334973,-16.880806619058927
0.4302604480359496,-17.208225532597975,-16.880806619058927
0.4327326484525536,-17.27877924584871,-16.678772758176056
0.4352190536953919,-17.349421058009725,-17.09269960975831
0.4377197453828831,-17.418942649241796,-17.20265345277294
0.4402348056024107,-17.488836240974223,-17.20265345277294
0.4427643169130179,-17.558784708640303,-17.31546355686983
0.44530836234811744,-17.62813612181859,-17.09269960975831
0.44786702541821743,-17.749599960447473,-17.43128228236798
0.4504403901136626,-17.766430911917684,-17.550274515365057
0.4530285409073912,-17.835657643093615,-17.550274515365057
0.4556315627577081,-17.903972586654675,-17.672619079535174
0.4582495411110738,-17.97262871384561,-17.79851035261538
0.4608825619049087,-18.04057061345172,-17.672619079535174
0.4635307115704146,-18.108957579179158,-17.928160124259055
0.4661940770354117,-18.176501438004124,-17.79851035261538
0.468872745727192,-18.244366755372813,-17.79851035261538
0.4715668055753893,-18.31153621215754,-17.79851035261538
0.4742763450148654,-18.378796097867504,-18.199682584695204
0.4770014529886135,-18.446132917185192,-18.06179973983887
0.479742218950677,-18.512855642592815,-18.34208697584131
0.482498732869087,-18.590885062670942,-18.34208697584131
0.4852710852288144,-18.646061442902017,-18.199682584695204
0.4880593670347412,-18.712540258565184,-18.199682584695204
0.4908636698146471,-18.782492870880393,-18.34208697584131
0.4936840856222143,-18.8450298320828,-18.34208697584131
0.4965207070400491,-18.911855894429518,-18.64171920961574
0.4993736271827213,-18.977642666734283,-18.48931954404837
0.5022429396998204,-19.04195004102568,-18.64171920961574
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.799661881448056
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.799661881448056
0.5168387034775663,-19.368013004993326,-18.799661881448056
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.799661881448056
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-18.963566043329752
0.5349146027582099,-19.75486544612992,-19.402620900320567
0.5379881274333758,-19.819739384530703,-19.402620900320567
0.5410793120375847,-19.882138334138837,-19.689072714815868
0.5441882580416649,-19.946392919485458,-19.496021162862004
0.5473150674994778,-20.009376384603776,-19.31118710592187
0.5504598430512682,-20.072812585590864,-19.788914923881876
0.5536226879270338,-20.13598084537646,-19.689072714815868
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.689072714815868
0.5632206797157452,-20.32540001345451,-19.591474341924307
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.89110657569874
0.5729850690318432,-20.51852175413782,-20.102999566398122
0.5762773398711326,-20.57690389604644,-19.99576091248039
0.5795885275162257,-20.63956023325433,-20.102999566398122
0.582918740659742,-20.702114325078696,-20.325763513509642
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.689072714815868
0.5930246293965048,-20.88948588788267,-19.99576091248039
0.5964320440044308,-20.95140671464015,-19.99576091248039
0.5998590370138848,-21.013033634837704,-20.102999566398122
0.6033057209188982,-21.07549997243979,-20.325763513509642
0.6067722088598736,-21.136795079969993,-20.56057447200487
0.6102586146272979,-21.198735107402847,-20.56057447200487
0.6137650526654782,-21.26080411429268,-20.682919036174987
0.6172916380762985,-21.32289594826917,-20.808810309255193
0.6208384866229976,-21.383827756827817,-20.808810309255193
0.6244057147339693,-21.445423746205936,-20.325763513509642
0.6279934395065848,-21.57244148539035,-20.808810309255193
0.6316017787110358,-21.56827783018153,-20.93846008089887
0.6352308507942006,-21.62977444570299,-20.682919036174987
0.6388807748835325,-21.691715524027266,-20.93846008089887
0.6425516707909699,-21.752247289084337,-21.072099696478684
0.6462436590168695,-21.814089382803786,-21.209982541335016
0.6499568607539618,-21.875479966038284,-21.209982541335016
0.6536913978913291,-21.93586678277812,-21.49961950068818
0.657447393018407,-21.997537965163506,-20.808810309255193
0.6612249694290082,-22.06076830835807,-21.652019166255553
0.6650242511253699,-22.11908199503126,-21.35238693248112
0.6688453628222242,-22.180662700770824,-21.072099696478684
0.6726884299508917,-22.24680497581147,-21.072099696478684
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-20.93846008089887
0.6843506290764463,-22.42309833685372,-21.35238693248112
0.6882827867219583,-22.484131300967427,-21.973865999969565
0.6922375378496595,-22.545286261813573,-21.973865999969565
0.6962150122777014,-22.605311009378703,-21.652019166255553
0.7002153405701478,-22.665968231721774,-22.14419939295737
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-21.35238693248112
0.7164478300128783,-22.908217680696183,-21.209982541335016
0.7205644124966228,-22.970402585625777,-22.14419939295737
0.7247046481350502,-23.038095436715047,-22.90140653233855
0.7288686728350027,-23.08981567366508,-22.14419939295737
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-22.321487062561683
0.7415048521128312,-23.27121641119885,-22.506321119501816
0.7457654078126991,-23.331425730318898,-22.14419939295737
0.7500504439118789,-23.392198776127625,-22.321487062561683
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.321487062561683
0.7630538452514106,-23.573090314729477,-22.14419939295737
0.7674382176535985,-23.634597714301407,-22.14419939295737
0.7718477818839656,-23.694161037699708,-22.14419939295737
0.7762826826903001,-23.7545250659703,-22.506321119501816
0.7807430656520847,-23.869048909290356,-22.321487062561683
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.321487062561683
0.7988423600211044,-24.056368137169983,-22.90140653233855
0.8034323668977768,-24.11684788648701,-23.336063470149455
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-23.336063470149455
0.8173612347502556,-24.298294290658944,-23.570874428644682
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.809961838087872
0.8315315832396186,-24.4805698544667,-23.113299523037934
0.8363094166098209,-24.540359606436468,-22.90140653233855
0.8411147025653172,-24.60109219145878,-23.819110265895006
0.8459475988438055,-24.66312354513619,-22.506321119501816
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-22.69937267145568
0.8606135406204783,-24.84384412470701,-24.082399653118497
0.8655584737728726,-24.904333760325237,-23.570874428644682
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-22.69937267145568
0.8805644034522151,-25.088169809978748,-23.819110265895006
0.8856239707329132,-25.14879787672415,-24.082399653118497
0.8907126093921129,-25.208580463904653,-23.113299523037934
0.8958304864688125,-25.296868491629844,-23.451882195647606
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-24.362686889120933
0.9113612330236542,-25.453002851416727,-24.362686889120933
0.9165977534387716,-25.514964783113,-23.819110265895006
0.921864361973796,-25.57519740265574,-23.570874428644682
0.9271612315097418,-25.636452692656796,-22.60177429856412
0.9324885359209666,-25.697944895837033,-23.113299523037934
0.9378464500808794,-25.75949612386783,-22.799214880521692
0.9432351498676812,-25.84865275874442,-24.509919457327992
0.9486548121701376,-25.882154256295987,-24.362686889120933
0.9541056148933856,-25.943795240020098,-23.336063470149455
0.9595877369647748,-26.005391398486136,-24.082399653118497
0.9651013583397384,-26.06715545136899,-24.509919457327992
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.22028249797483
0.9818330333859748,-26.256648935525504,-24.509919457327992
0.9874744722987364,-26.314746872032437,-25.15449934959718
0.9931483259214584,-26.379305916267704,-23.570874428644682
0.9988547805033294,-26.44231540860116,-23.6932189928148
1.0045940233636936,-26.501430024727036,-24.082399653118497
1.010366242898198,-26.56481525365889,-24.509919457327992
1.016171628584978,-26.627940976070597,-23.94876003753868
1.0220103709908777,-26.688630531363017,-24.662319122895365
1.0278826617777042,-26.751949604226194,-24.662319122895365
1.0337886937085186,-26.813941990475332,-24.662319122895365
1.0397286606539653,-26.876872519594073,-23.819110265895006
1.045702757598635,-27.061706965110396,-24.662319122895365
1.0517111806474655,-27.00270238332802,-24.082399653118497
1.0577541270321784,-27.065812742091822,-24.082399653118497
1.0638317951177538,-27.130264304376848,-24.509919457327992
1.0699443844089431,-27.193440456247032,-24.22028249797483
1.0760920955568145,-27.25587380063379,-25.51662107614163
1.0822751303653442,-27.32023430226356,-25.331787019201496
1.0884936917980366,-27.384026914251475,-25.51662107614163
1.0947479839845893,-27.447133833544886,-25.331787019201496
1.1010382122275928,-27.510824248217588,-25.331787019201496
1.10736458300927,-27.574967540944677,-25.911706488978364
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-25.15449934959718
1.126562633245668,-27.767911071200977,-26.123599479677743
1.1330356628349638,-27.832476193169192,-23.94876003753868
1.1395458853071296,-27.897258348193393,-25.331787019201496
1.1460935143658906,-27.96204815622632,-26.123599479677743
1.1526787649428754,-28.02763150382003,-24.509919457327992
1.1593018532046722,-28.092095804982424,-26.123599479677743
1.165962996559924,-28.15737810304187,-24.984165956609377
1.1726624136664656,-28.222975869632222,-25.911706488978364
1.1794003244385007,-28.294557626650885,-24.22028249797483
1.1861769500538213,-28.354479088899748,-25.911706488978364
1.192992512961068,-28.42015300174554,-24.082399653118497
1.1998472368870314,-28.486664547509935,-26.581174385284495
1.2067413468439974,-28.552593077093547,-24.082399653118497
1.213675069137132,-28.619018477040736,-24.662319122895365
1.2206486313719112,-28.686627182488888,-22.69937267145568
1.2276622624615916,-28.752533676595945,-24.82026179472768
1.2347161926347248,-28.81941324592077,-26.581174385284495
1.241810653442715,-28.886598973239998,-27.09269960975831
1.2489458777674192,-28.954060653274105,-24.984165956609377
1.2561220998287936,-29.080519067742074,-26.123599479677743
1.26333955519258,-29.089271221573267,-25.911706488978364
1.2705984807780395,-29.15734629214201,-27.672619079535178
1.277899114865729,-29.225873994232835,-27.672619079535178
1.285241697105324,-29.29930669887966,-23.94876003753868
1.292626468523484,-29.362545908971747,-23.113299523037934
1.3000536715317654,-29.431801791720346,-24.82026179472768
1.3075235499345783,-29.50040865725545,-24.362686889120933
1.3150363489371903,-29.56959625116324,-26.581174385284495
1.3225923151537742,-29.64131360024348,-27.09269960975831
1.330191696615505,-29.709223963343298,-24.22028249797483
1.3378347427787007,-29.779548348929225,-27.372986845760746
1.345521704533011,-29.859902975278665,-25.911706488978364
1.3532528342096537,-29.919568668306326,-26.581174385284495
1.361028385589696,-29.993253655939252,-24.984165956609377
1.3688486139123877,-30.06158107012117,-25.709672628095493
1.3767137758835368,-30.132640207496024,-25.331787019201496
1.3846241296839388,-30.204223551293005,-25.51662107614163
1.3925799349778492,-30.276061461171345,-27.09269960975831
1.4005814529215084,-30.348103040898753,-26.123599479677743
1.4086289461717154,-30.42090616036754,-26.581174385284495
1.4167226788944483,-30.494645539154867,-25.51662107614163
1.424862916773535,-30.566207485280973,-25.911706488978364
1.4330499270193775,-30.640854677283702,-25.331787019201496
1.4412839783777205,-30.71338475500097,-26.82941022253482
1.4495653411384741,-30.801321706266833,-26.581174385284495
1.4578942871445866,-30.863200073943347,-26.82941022253482
1.466271089800968,-30.935981945200478,-25.709672628095493
1.4746960240834643,-31.011701927824543,-24.509919457327992
1.4831693665478844,-31.08791457418661,-24.662319122895365
1.4916913953390774,-31.161854942175022,-26.346363426789267
1.5002623902000638,-31.237871651631796,-25.331787019201496
1.508882632481218,-31.31404659025074,-27.09269960975831
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.09269960975831
1.5350416816540595,-31.545965782202376,-28.34208697584131
1.5438617595910693,-31.62340496141409,-25.911706488978364
1.5527325161355356,-31.701777739604413,-27.672619079535178
1.5616542424777722,-32.03243439623522,-26.123599479677743
1.5706272314812195,-31.888809543329053,-28.34208697584131
1.5796517776920602,-31.995325580476365,-27.09269960975831
1.5887281773488868,-32.01937154642423,-26.581174385284495
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-27.09269960975831
1.6162714849719635,-32.262707589660586,-26.123599479677743
1.625558294988391,-32.34641771932297,-26.346363426789267
1.6348984653722345,-32.4263680841715,-27.672619079535178
1.6442923027227236,-32.50910472768778,-30.682919036174987
1.6537401154007558,-32.594631127422076,-28.719972584735306
1.6632422135390141,-32.688436949325585,-26.82941022253482
1.672798909052149,-32.76088684919237,-25.15449934959718
1.6824105156470173,-32.84598511123271,-27.99446591324919
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-26.82941022253482
1.7313033213443088,-33.27958944258472,-25.51662107614163
1.7412510839421331,-33.36812980463697,-27.672619079535178
1.7512560046239762,-33.45784864854378,-25.911706488978364
1.7613184118100764,-33.54710580072276,-25.709672628095493
1.7714386358077174,-33.637764306362754,-27.672619079535178
1.7816170088220695,-33.72897651845735,-27.672619079535178
1.7918538649670959,-33.82109328391604,-27.09269960975831
1.8021495402765195,-33.91352922545732,-25.331787019201496
1.8125043727148524,-34.01159857541846,-26.346363426789267
1.8229187021884918,-34.101165974634384,-25.15449934959718
1.8333928705568776,-34.195960672564986,-27.99446591324919
1.8439272216437124,-34.29261113667118,-30.682919036174987
1.8545221012482491,-34.38834811517579,-27.372986845760746
1.8651778571566435,-34.48576723227636,-26.346363426789267
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.82941022253482
1.897513890610235,-34.783922222885295,-28.719972584735306
1.9084166697345812,-34.884015892939686,-29.591474341924307
1.9193820942989552,-34.99453464314246,-26.346363426789267
1.9304105242529717,-35.089598801376475,-29.591474341924307
1.941502321614453,-35.193191240623655,-27.672619079535178
1.952657850481312,-35.29772719059497,-28.719972584735306
1.9638774770435048,-35.40357962854917,-29.591474341924307
1.975161569595048,-35.510780914441426,-28.34208697584131
1.986510498546112,-35.618972539789596,-27.672619079535178
1.9979246364351784,-35.72833096743237,-28.719972584735306
2.009404357941269,-35.83868912038212,-26.346363426789267
2.020950039896245,-35.95065370442922,-27.672619079535178
2.032562061297175,-36.063704139465486,-24.082399653118497
2.0442408033187807,-36.177970780295844,-24.22028249797483
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-27.672619079535178
2.079681197782868,-36.5290951772543,-28.719972584735306
2.0916306780268266,-36.96240231467952,-27.672619079535178
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-25.15449934959718
2.127892656646034,-37.019927185730936,-29.133899436317556
2.1401191514034825,-37.14435370949304,-28.719972584735306
2.1524158974368053,-37.27166153906711,-26.82941022253482
2.1647832983974062,-37.40150625108061,-24.509919457327992
2.1772217602559967,-37.53268024284332,-28.719972584735306
2.189731691315927,-37.669349279881494,-26.82941022253482
2.2023135022265823,-37.801746892951705,-25.709672628095493
2.2149676059968693,-37.93887389777489,-29.591474341924307
2.2276944180087703,-38.07917601029309,-24.82026179472768
2.2404943560309785,-38.219842231245536,-27.372986845760746
2.2533678402326123,-38.36370849223258,-27.372986845760746
2.2663152931970068,-38.50995651892041,-28.719972584735306
2.2793371399355893,-38.66005387733993,-24.362686889120933
2.2924338079018227,-38.81076774586155,-27.372986845760746
2.305605727005245,-38.963412915125886,-31.35238693248112
2.318853329625579,-39.119851191615645,-27.372986845760746
2.332177050626922,-39.279383740648925,-25.331787019201496
2.345577327372026,-39.44151128286477,-28.719972584735306
2.359054599736651,-39.73452876424885,-27.372986845760746
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-26.82941022253482
2.3999528273041935,-40.122465817247516,-27.99446591324919
2.4137425316718035,-40.30228240697949,-26.581174385284495
2.4276114692411594,-40.486535352261185,-26.581174385284495
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-30.682919036174987
2.469698246853549,-41.06086393908689,-26.123599479677743
2.4838886960631568,-41.25846101651533,-26.82941022253482
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-26.346363426789267
2.52695113520949,-41.89117422153701,-27.372986845760746
2.5414705493869256,-42.11048254902484,-25.911706488978364
2.55607338954958,-42.338069363786204,-25.911706488978364
2.5707601350484057,-42.578442483926864,-24.984165956609377
2.585531267988621,-42.81281186181098,-27.99446591324919
2.600387273245535,-43.060199202681126,-26.82941022253482
2.615328638480464,-43.315471401104574,-26.123599479677743
2.6303558541567407,-43.58118513262916,-29.591474341924307
2.645469413555814,-43.86059462434937,-30.682919036174987
2.6606698127934387,-44.13255643556867,-29.133899436317556
2.6759575508359648,-44.42637732151483,-26.346363426789267
2.6913331295167144,-44.726718041743595,-30.682919036174987
2.7067970535524544,-45.040907468040416,-27.672619079535178
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-27.99446591324919
2.76954639943172,-46.43260293319278,-26.581174385284495
2.785459723079603,-46.82156345667014,-29.133899436317556
2.8014644818699246,-47.2299885168242,-28.719972584735306
2.817561201172837,-47.65836826225395,-26.82941022253482
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-29.133899436317556
2.8664084212430763,-49.09846815565453,-29.591474341924307
2.8828782969323288,-49.64003544000975,-29.133899436317556
2.8994428056135897,-50.22175501536799,-26.346363426789267
2.9161024910312885,-50.853553596265016,-29.591474341924307
2.932857900054117,-51.52187182879901,-26.82941022253482
2.9497095826929733,-52.257135116626344,-28.34208697584131
2.9666580921190246,-53.06286126056979,-27.672619079535178
2.9837039846818603,-53.959005785707205,-29.133899436317556
3.000847819927756,-54.96358933067459,-29.133899436317556
3.018090160618041,-56.099684416652586,-29.133899436317556
3.0354315727475725,-57.41449945229614,-28.719972584735306
3.0528726255633134,-58.9699722069132,-28.719972584735306
3.07041389158302,-60.879830494277854,-29.133899436317556
3.088055946614032,-63.343267094256,-27.99446591324919
3.1057993697721784,-66.83878915707984,-29.133899436317556
3.123644743500785,-73.10485326111898,-29.133899436317556
3.1415926535897927,-81.4086894606574,-31.35238693248112


==> measurements/iir_sweep_0.048-0.064_N8.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.09269960975831
0.01032496877255446,-35.278499350974656,-27.0
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-24.082399653118497
0.010503969683569762,-35.12979373509151,-27.09269960975831
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-24.082399653118497
0.010871335162914868,-35.07543592275251,-24.082399653118497
0.01093379993150209,-35.117479512555654,-24.082399653118497
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.09269960975831
0.011123355967138768,-35.34816164116595,-27.09269960975831
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-24.082399653118497
0.011316198279355537,-35.7673980591732,-24.082399653118497
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-24.082399653118497
0.011512383841351509,-36.44319774863729,-24.082399653118497
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-24.082399653118497
0.01177926552522498,-35.817420314183494,-27.09269960975831
0.011846947101051159,-35.46952844761308,-24.082399653118497
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-27.09269960975831
0.01233173298325445,-33.890907511995,-24.082399653118497
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-24.082399653118497
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-27.09269960975831
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-24.082399653118497
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-27.09269960975831
0.013133930870188855,-33.17006475230562,-27.09269960975831
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-24.082399653118497
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-27.09269960975831
0.013593276522848112,-32.86820722778956,-24.082399653118497
0.013671381084948114,-32.8179933625966,-24.082399653118497
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-27.09269960975831
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-27.09269960975831
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-24.082399653118497
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-24.082399653118497
0.015156560803228712,-32.75006410231346,-27.09269960975831
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-27.09269960975831
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-27.09269960975831
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-27.09269960975831
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-27.09269960975831
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.09269960975831
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-24.082399653118497
0.016803081850661532,-30.998442063513924,-27.09269960975831
0.016899629386325245,-30.94744799870459,-27.09269960975831
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-24.082399653118497
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-27.09269960975831
0.017998975844936847,-30.84150514490318,-27.09269960975831
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-27.09269960975831
0.018735507316658302,-30.101631967626524,-24.082399653118497
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-24.082399653118497
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-24.082399653118497
0.02030022183342759,-29.31863418252837,-24.082399653118497
0.02041686331674971,-29.26777186154692,-27.09269960975831
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-24.082399653118497
0.02101020110310449,-29.01129025185837,-27.09269960975831
0.021130922001707023,-28.990082062324,-27.09269960975831
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-27.09269960975831
0.02149726250812611,-29.25442879629707,-22.321487062561683
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-24.082399653118497
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-24.082399653118497
0.022895691956956243,-28.24080798586015,-24.082399653118497
0.023027246552440917,-28.189516859435003,-24.082399653118497
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-24.082399653118497
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-24.082399653118497
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-27.09269960975831
0.02424577939800648,-27.725137881998695,-24.082399653118497
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-27.09269960975831
0.0253829474228952,-27.310455780995625,-24.082399653118497
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-24.082399653118497
0.02597137844146164,-27.10236128674376,-24.082399653118497
0.02612060538736348,-27.050601885168994,-24.082399653118497
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-24.082399653118497
0.02672613689548905,-26.841780700132052,-24.082399653118497
0.026879700549942653,-26.789873889253517,-24.082399653118497
0.02703414655398764,-26.73751531254334,-24.082399653118497
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-24.082399653118497
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-24.082399653118497
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-27.09269960975831
0.028628265736350286,-26.213835868636405,-27.09269960975831
0.028792758686615936,-26.16162664095919,-27.09269960975831
0.028958196784273207,-26.108805569898728,-27.09269960975831
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-24.082399653118497
0.029460236424288782,-25.950753238188327,-27.09269960975831
0.02962950973094255,-25.898218286632687,-27.09269960975831
0.029799755652070044,-25.84547232454538,-27.09269960975831
0.02997097977614196,-25.792707853978804,-27.09269960975831
0.030143187723739362,-25.740179468794896,-22.321487062561683
0.03031638514773817,-25.68691515537001,-27.09269960975831
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-24.082399653118497
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-24.082399653118497
0.031376669373351505,-25.369588234223528,-24.082399653118497
0.0315569541646925,-25.31591622297979,-24.082399653118497
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-24.082399653118497
0.0322885118665075,-25.10339901244867,-22.321487062561683
0.032474035943499194,-25.049785108628804,-24.082399653118497
0.03266062600901603,-24.99665276769555,-24.082399653118497
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-24.082399653118497
0.03322685356269972,-24.835941578332815,-24.082399653118497
0.03341776918507475,-24.78289076292687,-22.321487062561683
0.033609781774840884,-24.728903274651763,-22.321487062561683
0.033802897634978665,-24.675343443424474,-24.082399653118497
0.033997123104684474,-24.62223020299748,-22.321487062561683
0.0341924645595786,-24.56809537236151,-22.321487062561683
0.03438892841191448,-24.514116388591063,-22.321487062561683
0.03458652111078928,-24.46033746743232,-22.321487062561683
0.03478524914235547,-24.406409488374535,-24.082399653118497
0.03498511903003388,-24.352641019006263,-22.321487062561683
0.035186137334727696,-24.29900948811142,-24.082399653118497
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-24.082399653118497
0.035796148926701514,-24.13633635920131,-24.082399653118497
0.03600182726570145,-24.082422565585333,-24.082399653118497
0.036208687396050536,-24.0279531121056,-22.321487062561683
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-24.082399653118497
0.036836426634138116,-23.865462388982934,-24.082399653118497
0.03704808222480842,-23.810666511464426,-24.082399653118497
0.03726095395105851,-23.7559614910495,-24.082399653118497
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-22.321487062561683
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-21.072099696478684
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-21.072099696478684
0.03900855565585167,-23.317924335330808,-21.072099696478684
0.0392326919156072,-23.26338116978205,-22.321487062561683
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-22.321487062561683
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-22.321487062561683
0.04037283955791659,-22.98687256357926,-22.321487062561683
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-22.321487062561683
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-22.321487062561683
0.04154612121634346,-22.708750114333498,-22.321487062561683
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-24.082399653118497
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-22.321487062561683
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-21.072099696478684
0.04475871119065383,-21.97741707173144,-21.072099696478684
0.045015886826846506,-21.920862184196416,-22.321487062561683
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-22.321487062561683
0.04579631386054239,-21.74964232839111,-22.321487062561683
0.0460594513781129,-21.693285569172417,-22.321487062561683
0.04632410083730746,-21.635110699153802,-21.072099696478684
0.04659027092547515,-21.578627317266772,-21.072099696478684
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-21.072099696478684
0.04739799258776997,-21.405338074520735,-22.321487062561683
0.047670333067952535,-21.347354317174204,-22.321487062561683
0.047944238368354215,-21.28953805866533,-22.321487062561683
0.04821971748015512,-21.231670629277136,-21.072099696478684
0.04849677944619715,-21.173749212248847,-21.072099696478684
0.04877543336128075,-21.11564083670725,-21.072099696478684
0.04905568837246347,-21.05715523942372,-21.072099696478684
0.049337553679360255,-20.999117510473205,-22.321487062561683
0.04962103853444539,-20.940476237148822,-22.321487062561683
0.04990615224335625,-20.881777364170134,-22.321487062561683
0.05019290416519876,-20.823888461544694,-22.321487062561683
0.0504813037128546,-20.76408675236694,-22.321487062561683
0.05077136035329022,-20.705500700950875,-21.072099696478684
0.05106308360786757,-20.646076302078345,-21.072099696478684
0.051356483052656665,-20.587040343555415,-21.072099696478684
0.05165156831874992,-20.527666032325588,-21.072099696478684
0.051948349092578325,-20.468472244287177,-21.072099696478684
0.05224683511622935,-20.409400852905502,-21.072099696478684
0.05254703618776682,-20.349276680640976,-22.321487062561683
0.05284896216155247,-20.28981050201373,-21.072099696478684
0.053152622948569456,-20.22987493061656,-21.072099696478684
0.053458028516747705,-20.16944257619011,-21.072099696478684
0.0537651888912911,-20.109244785130194,-21.072099696478684
0.05407411415500657,-20.04914836361366,-21.072099696478684
0.05438481444863507,-19.98866286739348,-20.102999566398122
0.054697299971184464,-19.927976206798455,-22.321487062561683
0.055011580980264284,-19.8680573190859,-21.072099696478684
0.055327667792422514,-19.806464946162823,-21.072099696478684
0.055645570783484165,-19.745425352016998,-20.102999566398122
0.055965300388891914,-19.684359721374317,-21.072099696478684
0.056286867104048635,-19.624591896777158,-21.072099696478684
0.056610281484661976,-19.561683743360724,-21.072099696478684
0.05693555414709075,-19.500243472451988,-20.102999566398122
0.05726269576869353,-19.43856501848505,-20.102999566398122
0.057591717088179076,-19.3764621732741,-21.072099696478684
0.0579226289059589,-19.314473311494872,-20.102999566398122
0.05825544208450172,-19.25320861935875,-20.102999566398122
0.05859016754869016,-19.190174027441426,-21.072099696478684
0.0589268162861792,-19.127424435506974,-20.102999566398122
0.05926539934775697,-19.0649486875869,-20.102999566398122
0.05960592784770751,-19.00298054081133,-20.102999566398122
0.059948412964175524,-18.938836068480786,-20.102999566398122
0.06029286593953336,-18.876432968118447,-20.102999566398122
0.0606392980807501,-18.81230789717089,-20.102999566398122
0.0609877207597626,-18.74883217550073,-20.102999566398122
0.06133814541384889,-18.685256541093036,-19.31118710592187
0.06169058354600359,-18.621714597445276,-20.102999566398122
0.06204504672531546,-18.557118797877948,-20.102999566398122
0.06240154658734722,-18.492754416041738,-20.102999566398122
0.06276009483451746,-18.428583567287546,-20.102999566398122
0.06312070323648482,-18.363745087534465,-20.102999566398122
0.06348338363053428,-18.29872080366351,-19.31118710592187
0.06384814792196578,-18.233930173518537,-20.102999566398122
0.06421500808448502,-18.16867262120795,-20.102999566398122
0.06458397616059658,-18.10285162110531,-20.102999566398122
0.06495506426199887,-18.037207558861773,-20.102999566398122
0.06532828456998227,-17.973099774364833,-20.102999566398122
0.06570364933582856,-17.905172742982774,-20.102999566398122
0.06608117088121325,-17.83885251114275,-20.102999566398122
0.06646086159860999,-17.772378655793112,-20.102999566398122
0.06684273395169743,-17.705955804406635,-19.31118710592187
0.06722680047576829,-17.63860566373826,-20.102999566398122
0.06761307377814085,-17.57122035669181,-20.102999566398122
0.06800156653857285,-17.503685481671724,-20.102999566398122
0.06839229150967767,-17.43778577634824,-20.102999566398122
0.06878526151734288,-17.36801241708826,-19.31118710592187
0.0691804894611514,-17.29973815348786,-19.31118710592187
0.0695779883148049,-17.231264794555166,-20.102999566398122
0.06997777112654956,-17.163433301314058,-19.31118710592187
0.07037985101960452,-17.093742685575112,-20.102999566398122
0.07078424119259262,-17.02445371187861,-19.31118710592187
0.07119095491997363,-16.955862590712435,-19.31118710592187
0.07160000555248003,-16.885159050306772,-19.31118710592187
0.07201140651755526,-16.814835518523196,-19.31118710592187
0.07242517131979445,-16.744771102293534,-18.64171920961574
0.07284131354138776,-16.6741276038559,-18.64171920961574
0.07325984684256619,-16.60328428443601,-18.64171920961574
0.07368078496205005,-16.53172852172508,-18.64171920961574
0.07410414171749988,-16.46014474546796,-18.64171920961574
0.07452993100597005,-16.38900470775351,-18.64171920961574
0.07495816680436497,-16.316163819635378,-18.64171920961574
0.07538886316989782,-16.244816305763333,-18.06179973983887
0.0758220342405521,-16.170979162361846,-18.06179973983887
0.07625769423554563,-16.098606765121165,-18.06179973983887
0.07669585745579734,-16.02427802818338,-18.06179973983887
0.07713653828439672,-15.95178964798404,-18.06179973983887
0.07757975118707594,-15.876703112847865,-18.06179973983887
0.07802551071268471,-15.80186687747,-17.550274515365057
0.07847383149366786,-15.727676967994155,-18.06179973983887
0.07892472824654567,-15.651972737297031,-18.06179973983887
0.0793782157723969,-15.576546689288337,-17.550274515365057
0.07983430895734474,-15.500421629627525,-17.550274515365057
0.08029302277304537,-15.424002667881748,-18.06179973983887
0.08075437227717952,-15.34857650806326,-17.09269960975831
0.0812183726139466,-15.270187892438667,-17.550274515365057
0.08168503901456198,-15.192744416273856,-17.09269960975831
0.08215438679775687,-15.114760584779885,-17.550274515365057
0.08262643137028121,-15.03846330779529,-17.550274515365057
0.08310118822740939,-14.957621549959503,-17.09269960975831
0.08357867295344891,-14.879066605582281,-17.09269960975831
0.08405890122225196,-14.798850369634899,-17.550274515365057
0.08454188879772988,-14.71891355052669,-17.09269960975831
0.08502765153437067,-14.638706245059957,-16.678772758176056
0.08551620537775942,-14.55720043866901,-17.09269960975831
0.08600756636510172,-14.476112406072234,-17.09269960975831
0.08650175062575012,-14.393979666420378,-17.09269960975831
0.0869987743817336,-14.311354379195153,-17.09269960975831
0.08749865394828997,-14.229113384688464,-16.678772758176056
0.08800140573440156,-14.145023825325747,-16.678772758176056
0.08850704624333383,-14.061067617897313,-16.300887149282058
0.08901559207317705,-13.976714646192058,-16.300887149282058
0.0895270599173912,-13.892239877821172,-16.678772758176056
0.0900414665653539,-13.80642471028158,-16.300887149282058
0.0905588289029116,-13.719790575163728,-16.678772758176056
0.09107916391293383,-13.633092731146368,-16.300887149282058
0.09160248867587063,-13.545941027983638,-15.95326608668994
0.09212882037031336,-13.457755866176424,-15.95326608668994
0.09265817627355848,-13.370281355178877,-16.300887149282058
0.09319057376217477,-13.280156267723335,-15.95326608668994
0.09372603031257366,-13.1906237134168,-15.95326608668994
0.094264563501583,-13.100316330347848,-15.95326608668994
0.09480619100702392,-13.009957897403034,-15.631419252975927
0.09535093060829124,-12.917282440079642,-15.631419252975927
0.095898800186937,-12.825693836852189,-15.631419252975927
0.09644981772725753,-12.731739912966429,-15.631419252975927
0.09700400131688364,-12.637929467610817,-15.631419252975927
0.09756136914737457,-12.543599522388181,-15.331787019201496
0.098121939514815,-12.448024533420332,-15.331787019201496
0.09868573082041568,-12.353631842684742,-15.331787019201496
0.09925276157111744,-12.255444268977362,-15.051499783199061
0.09982305038019874,-12.158275279783517,-15.051499783199061
0.10039661596788667,-12.059148336718382,-15.051499783199061
0.10097347716197136,-11.95981947627628,-14.788210395975568
0.1015536528984242,-11.861046415494329,-14.539974558725246
0.1021371622220192,-11.75883990635252,-14.539974558725246
0.10272402428695836,-11.657506262690875,-14.539974558725246
0.1033142583575003,-11.55416519027711,-14.539974558725246
0.10390788380859267,-11.450413263038929,-14.539974558725246
0.10450492012650814,-11.346800829177873,-14.082399653118497
0.10510538690948404,-11.240697388549442,-14.082399653118497
0.10570930386836573,-11.133806110888699,-14.082399653118497
0.10631669082725362,-11.02596264612843,-14.082399653118497
0.10692756772415384,-10.917321212661681,-14.082399653118497
0.10754195461163278,-10.807734181701756,-14.082399653118497
0.10815987165747536,-10.699810706359195,-13.668472801536245
0.10878133914534706,-10.584825194780993,-13.668472801536245
0.1094063774754596,-10.472234662313817,-13.668472801536245
0.1100350071652408,-10.358582436722832,-13.668472801536245
0.110667248850008,-10.242684458920959,-13.290587192642247
0.11130312328364532,-10.125438885260378,-13.290587192642247
0.11194265133928516,-10.00843295723654,-13.290587192642247
0.11258585400999314,-9.888301760740198,-13.290587192642247
0.1132327524094574,-9.769218299440329,-12.942966130050129
0.1138833677726815,-9.646680304863501,-12.942966130050129
0.11453772145668167,-9.523275233952834,-12.621119296336117
0.11519583494118775,-9.39826283024109,-12.942966130050129
0.11585772982934825,-9.274576905288486,-12.621119296336117
0.11652342784843965,-9.144140402072873,-12.621119296336117
0.11719295085057944,-9.015281791556761,-12.621119296336117
0.11786632081344353,-8.88426436106145,-12.321487062561683
0.11854355984098765,-8.752201134888196,-12.321487062561683
0.11922469016417304,-8.618403577096437,-12.321487062561683
0.11990973414169598,-8.482161761213337,-12.041199826559248
0.12059871426072195,-8.34942808707109,-12.041199826559248
0.12129165313762365,-8.205412982153941,-11.777910439335757
0.12198857351872355,-8.064460857660189,-11.777910439335757
0.12268949828104035,-7.9216341701752,-11.777910439335757
0.12339445043304008,-7.776612283385193,-11.529674602085436
0.12410345311539145,-7.629801657166229,-11.294863643590205
0.1248165296017252,-7.482174827616426,-11.294863643590205
0.12553370329939836,-7.330290597553163,-11.294863643590205
0.12625499775026242,-7.1770550188179385,-11.072099696478684
0.1269804366314362,-7.022066421739855,-10.860206705779303
0.1277100437560831,-6.865524950017018,-10.860206705779303
0.12844384307419268,-6.705355023743702,-10.658172844896434
0.12918185867336696,-6.54319020553355,-10.658172844896434
0.12992411477961094,-6.379070987600766,-10.465121292942568
0.1306706357581282,-6.216742059460296,-10.280287236002435
0.1314214461141202,-6.043654772791234,-10.280287236002435
0.13217657049359113,-5.872719092796716,-10.102999566398118
0.13293603368415668,-5.698622652383346,-9.932666173410317
0.1336998606158578,-5.522529815652164,-9.768762011528622
0.1344680763619791,-5.34492515670112,-9.610819339696304
0.1352407061398718,-5.162902022411739,-9.610819339696304
0.13601777531178152,-4.983349985854553,-9.458419674128935
0.13679930938568094,-4.794720439097945,-9.31118710592187
0.13758533401610706,-4.605581279800194,-9.030899869919436
0.13837587500500315,-4.415739613510042,-9.030899869919436
0.13917095830256604,-4.22323792760717,-8.767610482695945
0.13997061000809774,-4.028889360123565,-8.767610482695945
0.14077485637086226,-3.8331571712513046,-8.519374645445623
0.14158372379094716,-3.635616745250779,-8.284563686950394
0.1423972388201303,-3.443903237071844,-8.284563686950394
0.14321542816275135,-3.2390970478403434,-8.061799739838872
0.14403831867658845,-3.038165276437992,-7.849906749139491
0.14486593737373965,-2.8384571892328285,-7.647872888256622
0.1456983114215098,-2.639684536984902,-7.647872888256622
0.14653546814330232,-2.4430450790828546,-7.454821336302755
0.147377435019516,-2.247838568409587,-7.269987279362623
0.14822423968844722,-2.055080599629879,-7.0926996097583075
0.14907590994719702,-1.8663767706746623,-6.922366216770504
0.14993247375258378,-1.683000105990764,-6.758462054888811
0.1507939592220607,-1.505885939309509,-6.600519383056492
0.15166039463463898,-1.3359431713817662,-6.30088714928206
0.15253180843181602,-1.173795886960829,-6.158482758135957
0.15340822921850886,-1.0206469107796512,-6.020599913279624
0.15428968576399354,-0.8778650438568093,-5.757310526056132
0.1551762070028493,-0.746645807484375,-5.631419252975927
0.1560678220359081,-0.6278467235667079,-5.3900824558087335
0.15696456013121035,-0.5294747636515658,-5.274263730310582
0.15786645072496536,-0.42654172382087363,-5.051499783199061
0.15877352342251771,-0.33848253355902297,-4.839606792499679
0.15968580799931906,-0.2669373017030211,-4.637572931616809
0.1606033344019055,-0.20528721464739633,-4.351121117121509
0.1615261327488807,-0.15477222722943115,-4.1701388961935475
0.16245423333190442,-0.11447193206419565,-3.9120662601306924
0.16338766661668697,-0.08182115018298661,-3.748162098248998
0.1643264632439893,-0.05609845034248477,-3.5133511397537696
0.16527065403062866,-0.03940223669976029,-3.2905871926422474
0.16622026997049022,-0.023430999106085867,-3.0786942019428665
0.16717534223554475,-0.014024857163357765,-2.7470105694163207
0.1681359021768715,-0.009104888609317931,-2.621119296336115
0.16910198132568746,-0.004177372816541564,-2.3797824991689214
0.1700736113943825,-0.0023466546699874033,-2.1511536695738793
0.1710508242775602,-0.0005491113235859061,-1.9339611726415167
0.1720336520530849,-0.0007229116619215312,-1.7271151840430066
0.17302212698313474,-9.123553039318998e-05,-1.5296746020854348
0.17401628151526052,-0.0006808432801596373,-1.434221423023131
0.17501614828345105,-0.004313736676169906,-1.2493873660829993
0.17602176010920415,-0.0019271214850826843,-1.0720996964786835
0.1770331500026042,-0.0005375782284932204,-0.90176630349088
0.17805035116340573,-0.0012694089471308894,-0.8190410438309813
0.17907339698212313,-0.0030488063483646356,-0.7378621416091866
0.18010232104112686,-0.006876282642756898,-0.5799194697768675
0.1811371571157456,-0.012225064897948858,-0.5799194697768675
0.1821779391753752,-0.020788589176505144,-0.5030511831139577
0.1832247013845936,-0.033240558322022364,-0.42751980420949887
0.1842774781042824,-0.05101973126714271,-0.42751980420949887
0.1853363038927548,-0.07565432613354925,-0.39024107901706717
0.18640121350688976,-0.10550900835572283,-0.3532796234174298
0.18747224190327336,-0.14405282448855938,-0.3532796234174298
0.18854942423934584,-0.1933106329855691,-0.3166300825533761
0.189632795874556,-0.2505196905695389,-0.3166300825533761
0.19072239237152164,-0.3199204815800855,-0.3166300825533761
0.19181824949719728,-0.40101761321759266,-0.3166300825533761
0.19292040322404785,-0.49425525810396687,-0.3166300825533761
0.19402888973122975,-0.5996965204567553,-0.28028723600243544
0.1951437454057785,-0.7173689965662309,-0.28028723600243544
0.19626500684380294,-0.8471864613423886,-0.28028723600243544
0.1973927108516868,-0.9872914387433489,-0.24424599331418287
0.19852689444729665,-1.138780773953812,-0.20850138973120136
0.1996675948611973,-1.2989183719555633,-0.17304858208470436
0.20081484953787385,-1.468175020337186,-0.13788284485633295
0.20196869613696056,-1.6445155067639474,-0.13788284485633295
0.20312917253447746,-1.8271547797924284,-0.06839424530305466
0.2042963168240734,-2.015533696063023,-0.03406248691911502
0.2054701673182767,-2.2071529093128377,0.0
0.20665076254975265,-2.4028238081996127,0.03379740651380597
0.2078381412725683,-2.6003337445829686,0.10061326007895895
0.2090323424634649,-2.7996877197242753,0.13363961557981502
0.21023340532313708,-3.002198861241219,0.16641671319217427
0.2114413692775197,-3.2004229435370473,0.16641671319217427
0.21265627397908204,-3.400771612312234,0.16641671319217427
0.2138781593081296,-3.6002369770452574,0.16641671319217427
0.2151070653741128,-3.798672552034553,0.13363961557981502
0.2163430325169442,-3.9968472685055225,0.06733382658968402
0.2175861013083221,-4.191302432979011,0.03379740651380597
0.21883631255306268,-4.384665598511654,-0.06839424530305466
0.22009370729043945,-4.576722757423465,-0.19073880947317096
0.22135832679553016,-4.765872266100071,-0.3349161930174569
0.22263021258057208,-4.9538013499295,-0.5030511831139577
0.22390940639632415,-5.138604124854206,-0.6978347170724474
0.2251959502334381,-5.319653965520872,-0.90176630349088
0.2264898863238364,-5.499781918282273,-1.1377373915025664
0.2277912571420985,-5.677651501365353,-1.3639835877535058
0.2291001054068556,-5.8521293690134275,-1.6026669895004295
0.23041647408219226,-6.024698021667708,-1.8552349416426628
0.2317404063790573,-6.1950151644516716,-2.095828783574269
0.2330719457566819,-6.362952186360657,-2.3797824991689214
0.2344111359240064,-6.528728321943542,-2.621119296336115
0.2357580208411149,-6.692379224925109,-2.8766603410599965
0.23711264472067825,-6.8522187901061,-3.1132995230379312
0.2384750520294057,-7.010544816458384,-3.3635795800572414
0.2398452874895043,-7.166983644955131,-3.629169865251921
0.24122339608014684,-7.321050003061816,-3.870506662419115
0.24260942303894864,-7.477071818688054,-4.082399653118496
0.2440034138634523,-7.623320601113571,-4.351121117121509
0.2454054143126212,-7.771233698504394,-4.588499586669368
0.2468154704083417,-7.917206635293539,-4.788210395975568
0.24823362843693386,-8.063253519986716,-4.997549464331998
0.24965993495067046,-8.2035558528815,-5.217492401393677
0.25109443676930565,-8.344776277696788,-5.449171051913937
0.2525371809816116,-8.482415820662155,-5.693908745745943
0.2539882149469241,-8.619260619223594,-5.886960297699808
0.2554475862966974,-8.754540451916691,-6.088994158582679
0.2569153429360676,-8.888138811182342,-6.30088714928206
0.2583915330454254,-9.019730122837672,-6.48572120622219
0.2598762050819972,-9.150223465665505,-6.639469821891733
0.2613694077814364,-9.291700175368007,-6.8808066190589265
0.2628711901594225,-9.406292478456589,-7.049485871931882
0.2643816015132707,-9.531746400124883,-7.224982267095859
0.2659006914235497,-9.656097880772723,-7.407870124218956
0.2674285097557094,-9.779045502606841,-7.5987995433091795
0.26896510666171786,-9.900636793779574,-7.74771509732263
0.2705105325817073,-10.02090749061664,-7.901918685997568
0.2720648382456302,-10.141719086526852,-8.061799739838872
0.27362807467492417,-10.260659234067905,-8.284563686950394
0.27520029318418715,-10.374749131661545,-8.400382412448547
0.2767815453828616,-10.490576839859402,-8.519374645445623
0.2783718831769286,-10.603546480065118,-8.704208702385754
0.2799713587706122,-10.716967752307076,-8.831951582750042
0.2815800246680922,-10.828384319495,-9.030899869919436
0.2831979336752284,-10.939740959661208,-9.09929411522249
0.28482513890129363,-11.048892941910346,-9.239401259650638
0.2864616937607174,-11.161482817488306,-9.458419674128935
0.2881076519748388,-11.26511821911723,-9.533951053033395
0.28976306757367043,-11.37234755667222,-9.68907271481587
0.2914279948976717,-11.477589985227617,-9.768762011528622
0.2931024885995327,-11.583228048494195,-9.932666173410317
0.2947866036459682,-11.688064438689086,-10.102999566398118
0.29648039531952197,-11.788962890359254,-10.19073880947317
0.2981839192203817,-11.891028977764368,-10.280287236002435
0.2998972312682036,-11.992210662388072,-10.560574472004872
0.30162038770394856,-12.092577220319587,-10.658172844896434
0.3033534450917279,-12.192136756945116,-10.758015053962442
0.3050964603206605,-12.290693101836759,-10.860206705779303
0.30684949060673994,-12.388671130863798,-11.072099696478684
0.3086125934947129,-12.48596201112333,-11.072099696478684
0.3103858268599678,-12.582238663185358,-11.294863643590205
0.3121692489104349,-12.67776885687142,-11.35238693248112
0.31396291818849703,-12.813145408728124,-11.46977096519356
0.3157668935729111,-12.866964711223062,-11.590416079207365
0.3175812342807409,-12.960674649774388,-11.652019166255553
0.31940599986930096,-13.054088046587331,-11.842251539389855
0.32124125023811184,-13.145534564407605,-11.973865999969565
0.3230870456308659,-13.237375408991062,-12.041199826559248
0.32494344663740515,-13.331974233245294,-12.17908267141558
0.3268105141957102,-13.418250923438995,-12.321487062561683
0.3286883095939005,-13.507609654195505,-12.394479449976679
0.3305768944722461,-13.597317729481935,-12.544251009673207
0.33247633082519124,-13.68512518248465,-12.621119296336117
0.3343866810033892,-13.772945632667938,-12.69937267145568
0.3363080077157491,-13.860314277543825,-12.779061968168435
0.3382403740314944,-13.947226153069842,-12.942966130050129
0.340183843382233,-14.034493927022496,-12.942966130050129
0.3421384795640399,-14.119666467093523,-13.11329952303793
0.3441043467395508,-14.204389776682316,-13.290587192642247
0.3460815094400685,-14.289084305726794,-13.290587192642247
0.3480700325676817,-14.372869447629395,-13.382020987040946
0.3500699813973945,-14.491202353779167,-13.382020987040946
0.3520814215792698,-14.539723621252069,-13.475421249582379
0.3541044191405843,-14.622729680076594,-13.668472801536245
0.3561390404879955,-14.705162741083726,-13.668472801536245
0.35818535240972205,-14.78650238482662,-13.870506662419116
0.3602434220777357,-14.867782069851987,-13.975160999200764
0.3623133170499666,-14.950100458852692,-13.975160999200764
0.3643951052725207,-15.02952610328987,-14.192353496133128
0.3664888550819104,-15.109516472127043,-14.192353496133128
0.3685946352072974,-15.188881870517656,-14.420982325728168
0.3707125147727492,-15.268066792182687,-14.480070921833372
0.3728425632995079,-15.348138210018842,-14.539974558725246
0.3749848507082723,-15.426121017088859,-14.539974558725246
0.3771394473214933,-15.50341140570987,-14.662319122895365
0.37930642386568186,-15.581124663454688,-14.662319122895365
0.3814858514737314,-15.659047481246107,-14.788210395975568
0.383677801687252,-15.735544484216444,-14.984165956609377
0.38588234645891945,-15.813283729700922,-15.119894028502115
0.3880995581548366,-15.888381551104931,-15.189382628055393
0.3903295095569093,-15.964117216454483,-15.119894028502115
0.3925722738652354,-16.061073738836097,-15.260001172930263
0.3948279247005075,-16.115550300355235,-15.260001172930263
0.3970965361064295,-16.189862473299254,-15.260001172930263
0.3993781825521476,-16.264427282412402,-15.479019587408558
0.4016729389346945,-16.338744746948382,-15.479019587408558
0.403980880581448,-16.412726946760948,-15.631419252975927
0.4063020832526033,-16.48635004178562,-15.709672628095493
0.4086366231436606,-16.560295219231026,-15.789361924808247
0.4109845768879262,-16.632793550714037,-15.870540827030041
0.4133460215590276,-16.70661494575324,-16.037597762058567
0.4157210346734434,-16.778149868533124,-15.870540827030041
0.4181096941930487,-16.859350097167617,-15.95326608668994
0.4205120785276736,-16.92280333761223,-16.211338722752796
0.4229282665376769,-16.99481320753261,-16.211338722752796
0.42535833753653546,-17.065616633906203,-16.300887149282058
0.4278023712934471,-17.139292914334973,-16.48572120622219
0.4302604480359496,-17.208225532597975,-16.48572120622219
0.4327326484525536,-17.27877924584871,-16.581174385284495
0.4352190536953919,-17.349421058009725,-16.678772758176056
0.4377197453828831,-17.418942649241796,-16.778614967242067
0.4402348056024107,-17.488836240974223,-16.778614967242067
0.4427643169130179,-17.558784708640303,-16.678772758176056
0.44530836234811744,-17.62813612181859,-16.778614967242067
0.44786702541821743,-17.749599960447473,-17.09269960975831
0.4504403901136626,-17.766430911917684,-16.985460955840576
0.4530285409073912,-17.835657643093615,-17.09269960975831
0.4556315627577081,-17.903972586654675,-17.09269960975831
0.4582495411110738,-17.97262871384561,-17.20265345277294
0.4608825619049087,-18.04057061345172,-17.31546355686983
0.4635307115704146,-18.108957579179158,-17.43128228236798
0.4661940770354117,-18.176501438004124,-17.31546355686983
0.468872745727192,-18.244366755372813,-17.550274515365057
0.4715668055753893,-18.31153621215754,-17.550274515365057
0.4742763450148654,-18.378796097867504,-17.79851035261538
0.4770014529886135,-18.446132917185192,-17.672619079535174
0.479742218950677,-18.512855642592815,-17.928160124259055
0.482498732869087,-18.590885062670942,-17.672619079535174
0.4852710852288144,-18.646061442902017,-17.79851035261538
0.4880593670347412,-18.712540258565184,-18.06179973983887
0.4908636698146471,-18.782492870880393,-18.199682584695204
0.4936840856222143,-18.8450298320828,-18.06179973983887
0.4965207070400491,-18.911855894429518,-18.199682584695204
0.4993736271827213,-18.977642666734283,-18.06179973983887
0.5022429396998204,-19.04195004102568,-18.34208697584131
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.199682584695204
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.64171920961574
0.5168387034775663,-19.368013004993326,-18.64171920961574
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.34208697584131
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-19.04789771869838
0.5349146027582099,-19.75486544612992,-19.04789771869838
0.5379881274333758,-19.819739384530703,-19.31118710592187
0.5410793120375847,-19.882138334138837,-19.133899436317556
0.5441882580416649,-19.946392919485458,-19.31118710592187
0.5473150674994778,-20.009376384603776,-19.22163867939261
0.5504598430512682,-20.072812585590864,-19.402620900320567
0.5536226879270338,-20.13598084537646,-19.31118710592187
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.496021162862004
0.5632206797157452,-20.32540001345451,-19.22163867939261
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.591474341924307
0.5729850690318432,-20.51852175413782,-19.788914923881876
0.5762773398711326,-20.57690389604644,-19.788914923881876
0.5795885275162257,-20.63956023325433,-19.689072714815868
0.582918740659742,-20.702114325078696,-20.21295340941275
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.89110657569874
0.5930246293965048,-20.88948588788267,-19.89110657569874
0.5964320440044308,-20.95140671464015,-20.102999566398122
0.5998590370138848,-21.013033634837704,-19.591474341924307
0.6033057209188982,-21.07549997243979,-20.102999566398122
0.6067722088598736,-21.136795079969993,-20.102999566398122
0.6102586146272979,-21.198735107402847,-20.325763513509642
0.6137650526654782,-21.26080411429268,-20.102999566398122
0.6172916380762985,-21.32289594826917,-20.56057447200487
0.6208384866229976,-21.383827756827817,-20.441582239007793
0.6244057147339693,-21.445423746205936,-20.441582239007793
0.6279934395065848,-21.57244148539035,-20.441582239007793
0.6316017787110358,-21.56827783018153,-20.56057447200487
0.6352308507942006,-21.62977444570299,-20.93846008089887
0.6388807748835325,-21.691715524027266,-20.682919036174987
0.6425516707909699,-21.752247289084337,-21.209982541335016
0.6462436590168695,-21.814089382803786,-20.808810309255193
0.6499568607539618,-21.875479966038284,-21.35238693248112
0.6536913978913291,-21.93586678277812,-20.93846008089887
0.657447393018407,-21.997537965163506,-20.93846008089887
0.6612249694290082,-22.06076830835807,-21.209982541335016
0.6650242511253699,-22.11908199503126,-20.93846008089887
0.6688453628222242,-22.180662700770824,-21.209982541335016
0.6726884299508917,-22.24680497581147,-21.209982541335016
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-21.209982541335016
0.6843506290764463,-22.42309833685372,-21.209982541335016
0.6882827867219583,-22.484131300967427,-21.49961950068818
0.6922375378496595,-22.545286261813573,-22.14419939295737
0.6962150122777014,-22.605311009378703,-21.809961838087872
0.7002153405701478,-22.665968231721774,-21.49961950068818
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-22.506321119501816
0.7164478300128783,-22.908217680696183,-21.49961950068818
0.7205644124966228,-22.970402585625777,-20.808810309255193
0.7247046481350502,-23.038095436715047,-22.321487062561683
0.7288686728350027,-23.08981567366508,-21.809961838087872
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-21.973865999969565
0.7415048521128312,-23.27121641119885,-21.973865999969565
0.7457654078126991,-23.331425730318898,-21.809961838087872
0.7500504439118789,-23.392198776127625,-22.14419939295737
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.14419939295737
0.7630538452514106,-23.573090314729477,-22.321487062561683
0.7674382176535985,-23.634597714301407,-22.321487062561683
0.7718477818839656,-23.694161037699708,-22.321487062561683
0.7762826826903001,-23.7545250659703,-22.321487062561683
0.7807430656520847,-23.869048909290356,-23.113299523037934
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.14419939295737
0.7988423600211044,-24.056368137169983,-22.506321119501816
0.8034323668977768,-24.11684788648701,-22.90140653233855
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-22.69937267145568
0.8173612347502556,-24.298294290658944,-22.90140653233855
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.973865999969565
0.8315315832396186,-24.4805698544667,-23.336063470149455
0.8363094166098209,-24.540359606436468,-22.321487062561683
0.8411147025653172,-24.60109219145878,-23.113299523037934
0.8459475988438055,-24.66312354513619,-22.90140653233855
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-24.082399653118497
0.8606135406204783,-24.84384412470701,-23.113299523037934
0.8655584737728726,-24.904333760325237,-22.69937267145568
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-23.94876003753868
0.8805644034522151,-25.088169809978748,-22.60177429856412
0.8856239707329132,-25.14879787672415,-23.006060869120198
0.8907126093921129,-25.208580463904653,-23.451882195647606
0.8958304864688125,-25.296868491629844,-23.223253366052564
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-22.90140653233855
0.9113612330236542,-25.453002851416727,-23.570874428644682
0.9165977534387716,-25.514964783113,-23.451882195647606
0.921864361973796,-25.57519740265574,-22.41292085696038
0.9271612315097418,-25.636452692656796,-24.22028249797483
0.9324885359209666,-25.697944895837033,-23.570874428644682
0.9378464500808794,-25.75949612386783,-23.113299523037934
0.9432351498676812,-25.84865275874442,-24.22028249797483
0.9486548121701376,-25.882154256295987,-23.819110265895006
0.9541056148933856,-25.943795240020098,-24.362686889120933
0.9595877369647748,-26.005391398486136,-24.984165956609377
0.9651013583397384,-26.06715545136899,-25.15449934959718
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.082399653118497
0.9818330333859748,-26.256648935525504,-24.082399653118497
0.9874744722987364,-26.314746872032437,-23.223253366052564
0.9931483259214584,-26.379305916267704,-23.006060869120198
0.9988547805033294,-26.44231540860116,-24.509919457327992
1.0045940233636936,-26.501430024727036,-24.509919457327992
1.010366242898198,-26.56481525365889,-24.984165956609377
1.016171628584978,-26.627940976070597,-24.509919457327992
1.0220103709908777,-26.688630531363017,-24.509919457327992
1.0278826617777042,-26.751949604226194,-23.113299523037934
1.0337886937085186,-26.813941990475332,-24.984165956609377
1.0397286606539653,-26.876872519594073,-24.22028249797483
1.045702757598635,-27.061706965110396,-25.709672628095493
1.0517111806474655,-27.00270238332802,-25.51662107614163
1.0577541270321784,-27.065812742091822,-24.662319122895365
1.0638317951177538,-27.130264304376848,-24.662319122895365
1.0699443844089431,-27.193440456247032,-24.362686889120933
1.0760920955568145,-27.25587380063379,-24.362686889120933
1.0822751303653442,-27.32023430226356,-24.509919457327992
1.0884936917980366,-27.384026914251475,-24.509919457327992
1.0947479839845893,-27.447133833544886,-25.51662107614163
1.1010382122275928,-27.510824248217588,-24.82026179472768
1.10736458300927,-27.574967540944677,-24.82026179472768
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-24.082399653118497
1.126562633245668,-27.767911071200977,-25.15449934959718
1.1330356628349638,-27.832476193169192,-23.819110265895006
1.1395458853071296,-27.897258348193393,-25.709672628095493
1.1460935143658906,-27.96204815622632,-25.709672628095493
1.1526787649428754,-28.02763150382003,-25.331787019201496
1.1593018532046722,-28.092095804982424,-24.984165956609377
1.165962996559924,-28.15737810304187,-25.51662107614163
1.1726624136664656,-28.222975869632222,-26.123599479677743
1.1794003244385007,-28.294557626650885,-24.362686889120933
1.1861769500538213,-28.354479088899748,-25.51662107614163
1.192992512961068,-28.42015300174554,-25.331787019201496
1.1998472368870314,-28.486664547509935,-25.709672628095493
1.2067413468439974,-28.552593077093547,-24.509919457327992
1.213675069137132,-28.619018477040736,-23.819110265895006
1.2206486313719112,-28.686627182488888,-23.94876003753868
1.2276622624615916,-28.752533676595945,-26.123599479677743
1.2347161926347248,-28.81941324592077,-26.123599479677743
1.241810653442715,-28.886598973239998,-26.123599479677743
1.2489458777674192,-28.954060653274105,-25.709672628095493
1.2561220998287936,-29.080519067742074,-25.911706488978364
1.26333955519258,-29.089271221573267,-25.331787019201496
1.2705984807780395,-29.15734629214201,-25.15449934959718
1.277899114865729,-29.225873994232835,-25.709672628095493
1.285241697105324,-29.29930669887966,-25.911706488978364
1.292626468523484,-29.362545908971747,-23.6932189928148
1.3000536715317654,-29.431801791720346,-22.321487062561683
1.3075235499345783,-29.50040865725545,-24.082399653118497
1.3150363489371903,-29.56959625116324,-26.346363426789267
1.3225923151537742,-29.64131360024348,-26.346363426789267
1.330191696615505,-29.709223963343298,-26.123599479677743
1.3378347427787007,-29.779548348929225,-27.09269960975831
1.345521704533011,-29.859902975278665,-25.51662107614163
1.3532528342096537,-29.919568668306326,-24.984165956609377
1.361028385589696,-29.993253655939252,-27.372986845760746
1.3688486139123877,-30.06158107012117,-27.09269960975831
1.3767137758835368,-30.132640207496024,-25.15449934959718
1.3846241296839388,-30.204223551293005,-26.123599479677743
1.3925799349778492,-30.276061461171345,-26.82941022253482
1.4005814529215084,-30.348103040898753,-27.672619079535178
1.4086289461717154,-30.42090616036754,-27.99446591324919
1.4167226788944483,-30.494645539154867,-24.22028249797483
1.424862916773535,-30.566207485280973,-25.15449934959718
1.4330499270193775,-30.640854677283702,-25.709672628095493
1.4412839783777205,-30.71338475500097,-25.709672628095493
1.4495653411384741,-30.801321706266833,-26.82941022253482
1.4578942871445866,-30.863200073943347,-26.581174385284495
1.466271089800968,-30.935981945200478,-24.662319122895365
1.4746960240834643,-31.011701927824543,-25.911706488978364
1.4831693665478844,-31.08791457418661,-27.672619079535178
1.4916913953390774,-31.161854942175022,-24.984165956609377
1.5002623902000638,-31.237871651631796,-26.123599479677743
1.508882632481218,-31.31404659025074,-27.372986845760746
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.372986845760746
1.5350416816540595,-31.545965782202376,-27.372986845760746
1.5438617595910693,-31.62340496141409,-27.09269960975831
1.5527325161355356,-31.701777739604413,-29.133899436317556
1.5616542424777722,-32.03243439623522,-26.346363426789267
1.5706272314812195,-31.888809543329053,-29.133899436317556
1.5796517776920602,-31.995325580476365,-26.123599479677743
1.5887281773488868,-32.01937154642423,-26.346363426789267
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-28.34208697584131
1.6162714849719635,-32.262707589660586,-27.372986845760746
1.625558294988391,-32.34641771932297,-24.82026179472768
1.6348984653722345,-32.4263680841715,-29.133899436317556
1.6442923027227236,-32.50910472768778,-27.09269960975831
1.6537401154007558,-32.594631127422076,-25.911706488978364
1.6632422135390141,-32.688436949325585,-27.09269960975831
1.672798909052149,-32.76088684919237,-27.99446591324919
1.6824105156470173,-32.84598511123271,-27.09269960975831
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-27.99446591324919
1.7313033213443088,-33.27958944258472,-28.719972584735306
1.7412510839421331,-33.36812980463697,-25.709672628095493
1.7512560046239762,-33.45784864854378,-28.719972584735306
1.7613184118100764,-33.54710580072276,-24.984165956609377
1.7714386358077174,-33.637764306362754,-27.09269960975831
1.7816170088220695,-33.72897651845735,-25.709672628095493
1.7918538649670959,-33.82109328391604,-27.99446591324919
1.8021495402765195,-33.91352922545732,-26.581174385284495
1.8125043727148524,-34.01159857541846,-26.82941022253482
1.8229187021884918,-34.101165974634384,-26.581174385284495
1.8333928705568776,-34.195960672564986,-26.346363426789267
1.8439272216437124,-34.29261113667118,-25.911706488978364
1.8545221012482491,-34.38834811517579,-26.82941022253482
1.8651778571566435,-34.48576723227636,-25.911706488978364
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.346363426789267
1.897513890610235,-34.783922222885295,-26.82941022253482
1.9084166697345812,-34.884015892939686,-28.719972584735306
1.9193820942989552,-34.99453464314246,-27.372986845760746
1.9304105242529717,-35.089598801376475,-27.372986845760746
1.941502321614453,-35.193191240623655,-28.34208697584131
1.952657850481312,-35.29772719059497,-28.34208697584131
1.9638774770435048,-35.40357962854917,-29.133899436317556
1.975161569595048,-35.510780914441426,-27.09269960975831
1.986510498546112,-35.618972539789596,-27.372986845760746
1.9979246364351784,-35.72833096743237,-27.672619079535178
2.009404357941269,-35.83868912038212,-27.672619079535178
2.020950039896245,-35.95065370442922,-23.6932189928148
2.032562061297175,-36.063704139465486,-24.984165956609377
2.0442408033187807,-36.177970780295844,-26.346363426789267
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-29.591474341924307
2.079681197782868,-36.5290951772543,-28.34208697584131
2.0916306780268266,-36.96240231467952,-28.34208697584131
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-24.082399653118497
2.127892656646034,-37.019927185730936,-27.672619079535178
2.1401191514034825,-37.14435370949304,-27.09269960975831
2.1524158974368053,-37.27166153906711,-26.346363426789267
2.1647832983974062,-37.40150625108061,-23.113299523037934
2.1772217602559967,-37.53268024284332,-25.911706488978364
2.189731691315927,-37.669349279881494,-27.09269960975831
2.2023135022265823,-37.801746892951705,-27.09269960975831
2.2149676059968693,-37.93887389777489,-29.133899436317556
2.2276944180087703,-38.07917601029309,-24.082399653118497
2.2404943560309785,-38.219842231245536,-30.102999566398122
2.2533678402326123,-38.36370849223258,-29.133899436317556
2.2663152931970068,-38.50995651892041,-27.372986845760746
2.2793371399355893,-38.66005387733993,-26.82941022253482
2.2924338079018227,-38.81076774586155,-25.51662107614163
2.305605727005245,-38.963412915125886,-27.99446591324919
2.318853329625579,-39.119851191615645,-27.09269960975831
2.332177050626922,-39.279383740648925,-25.15449934959718
2.345577327372026,-39.44151128286477,-26.123599479677743
2.359054599736651,-39.73452876424885,-24.82026179472768
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-28.34208697584131
2.3999528273041935,-40.122465817247516,-24.362686889120933
2.4137425316718035,-40.30228240697949,-27.99446591324919
2.4276114692411594,-40.486535352261185,-27.99446591324919
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-29.133899436317556
2.469698246853549,-41.06086393908689,-25.709672628095493
2.4838886960631568,-41.25846101651533,-28.719972584735306
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-27.09269960975831
2.52695113520949,-41.89117422153701,-27.99446591324919
2.5414705493869256,-42.11048254902484,-29.591474341924307
2.55607338954958,-42.338069363786204,-24.082399653118497
2.5707601350484057,-42.578442483926864,-27.372986845760746
2.585531267988621,-42.81281186181098,-29.591474341924307
2.600387273245535,-43.060199202681126,-26.581174385284495
2.615328638480464,-43.315471401104574,-27.99446591324919
2.6303558541567407,-43.58118513262916,-27.99446591324919
2.645469413555814,-43.86059462434937,-29.591474341924307
2.6606698127934387,-44.13255643556867,-26.346363426789267
2.6759575508359648,-44.42637732151483,-27.09269960975831
2.6913331295167144,-44.726718041743595,-29.133899436317556
2.7067970535524544,-45.040907468040416,-27.372986845760746
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-25.911706488978364
2.76954639943172,-46.43260293319278,-25.51662107614163
2.785459723079603,-46.82156345667014,-28.34208697584131
2.8014644818699246,-47.2299885168242,-29.591474341924307
2.817561201172837,-47.65836826225395,-27.672619079535178
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-31.35238693248112
2.8664084212430763,-49.09846815565453,-27.672619079535178
2.8828782969323288,-49.64003544000975,-24.662319122895365
2.8994428056135897,-50.22175501536799,-27.09269960975831
2.9161024910312885,-50.853553596265016,-26.82941022253482
2.932857900054117,-51.52187182879901,-27.672619079535178
2.9497095826929733,-52.257135116626344,-27.372986845760746
2.9666580921190246,-53.06286126056979,-26.581174385284495
2.9837039846818603,-53.959005785707205,-28.719972584735306
3.000847819927756,-54.96358933067459,-27.672619079535178
3.018090160618041,-56.099684416652586,-33.11329952303793
3.0354315727475725,-57.41449945229614,-30.102999566398122
3.0528726255633134,-58.9699722069132,-26.581174385284495
3.07041389158302,-60.879830494277854,-27.99446591324919
3.088055946614032,-63.343267094256,-29.591474341924307
3.1057993697721784,-66.83878915707984,-27.99446591324919
3.123644743500785,-73.10485326111898,-30.102999566398122
3.1415926535897927,-81.4086894606574,-30.102999566398122


==> measurements/multiscale_prepared.csv <==
id,t,p
14,-0.003182720000000189,4.257198
15,-0.0031622399999998666,4.23432
16,-0.0031417599999999882,4.119876
17,-0.00312128000000011,4.291542
18,-0.0031007999999997874,4.16565
19,-0.003080319999999909,4.24575
20,-0.0030598400000000307,4.222872000000001
21,-0.0030393600000001523,4.16565
22,-0.00301887999999983,4.360194
23,-0.0029983999999999515,4.062654
24,-0.002977920000000073,4.348745999999999
25,-0.0029574400000001947,4.31442
26,-0.0029369599999998722,4.3029720000000005
27,-0.002916479999999994,4.348745999999999
28,-0.0028960000000001155,4.3029720000000005
29,-0.002875519999999793,4.394538000000001
30,-0.0028550399999999147,4.291542
31,-0.0028345600000000363,4.119876
32,-0.002814080000000158,4.188546
33,-0.0027935999999998355,4.3373159999999995
34,-0.002773119999999957,4.4403120000000005
35,-0.0027526400000000787,4.257198
36,-0.0027321600000002003,4.463190000000001
37,-0.002711679999999878,4.3029720000000005
38,-0.0026911999999999995,4.24575
39,-0.002670720000000121,4.280094
40,-0.0026502399999997987,4.222872000000001
41,-0.0026297599999999203,4.486086
42,-0.002609280000000042,4.085532000000001
43,-0.0025888000000001635,4.3373159999999995
44,-0.002568319999999841,4.360194
45,-0.0025478399999999627,4.23432
46,-0.0025273600000000843,4.3029720000000005
47,-0.002506880000000206,4.062654
48,-0.0024863999999998835,4.543308000000001
49,-0.002465920000000005,4.474638000000001
50,-0.0024454400000001267,4.291542
51,-0.0024249599999998043,4.177098
52,-0.002404479999999926,4.154202
53,-0.0023840000000000475,4.039758
54,-0.002363520000000169,4.417416
55,-0.0023430399999998467,4.291542
56,-0.0023225599999999683,4.142754
57,-0.00230208000000009,4.428864
58,-0.0022815999999997675,4.45176
59,-0.002261119999999889,4.3373159999999995
60,-0.0022406400000000107,4.4059680000000006
61,-0.0022201600000001324,4.199976
62,-0.00219967999999981,4.360194
63,-0.0021791999999999315,4.085532000000001
64,-0.002158720000000053,4.177098
65,-0.002138240000000175,4.268646
66,-0.0021177599999998523,4.3373159999999995
67,-0.002097279999999974,4.291542
68,-0.0020768000000000956,4.291542
69,-0.002056319999999773,4.16565
70,-0.0020358399999998947,4.028328
71,-0.0020153600000000164,4.154202
72,-0.001994880000000138,4.268646
73,-0.0019743999999998155,4.188546
74,-0.001953919999999937,4.348745999999999
75,-0.001933440000000059,3.9711060000000002
76,-0.0019129600000001806,4.108428
77,-0.0018924799999998582,4.268646
78,-0.0018719999999999798,4.325868
79,-0.0018515200000001014,4.131324
80,-0.001831039999999779,4.3716420000000005
81,-0.0018105599999999006,4.291542
82,-0.0017900800000000222,4.257198
83,-0.0017696000000001438,4.508964
84,-0.0017491199999998214,4.222872000000001
85,-0.001728639999999943,4.4059680000000006
86,-0.0017081600000000646,4.23432
87,-0.0016876800000001863,4.417416
88,-0.0016671999999998638,4.280094
89,-0.0016467199999999854,4.177098
90,-0.001626240000000107,4.3373159999999995
91,-0.0016057599999997846,4.188546
92,-0.0015852799999999062,4.45176
93,-0.0015648000000000278,4.23432
94,-0.0015443200000001495,4.45176
95,-0.001523839999999827,4.417416
96,-0.0015033599999999486,4.280094
97,-0.0014828800000000703,4.257198
98,-0.0014624000000001919,4.154202
99,-0.0014419199999998694,4.16565
100,-0.001421439999999991,4.085532000000001
101,-0.0014009600000001127,4.188546
102,-0.0013804799999997902,4.005432
103,-0.0013599999999999118,4.0512060000000005
104,-0.0013395200000000335,4.222872000000001
105,-0.001319040000000155,4.01688
106,-0.0012985599999998326,4.31442
107,-0.0012780799999999543,4.554756
108,-0.0012576000000000759,4.486086
109,-0.0012371200000001975,4.38309
110,-0.001216639999999875,4.291542
111,-0.0011961599999999967,4.31442
112,-0.0011756800000001183,4.280094
113,-0.0011551999999997958,4.566186
114,-0.0011347199999999175,4.4403120000000005
115,-0.001114240000000039,4.4403120000000005
116,-0.0010937600000001607,4.09698
117,-0.0010732799999998383,4.085532000000001
118,-0.0010527999999999599,4.4059680000000006
119,-0.0010323200000000815,4.222872000000001
120,-0.0010118400000002031,4.508964
121,-0.0009913599999998807,4.074102000000001
122,-0.0009708800000000023,4.24575
123,-0.0009504000000001239,4.177098
124,-0.0009299199999998015,4.177098
125,-0.0009094399999999231,4.348745999999999
126,-0.0008889600000000447,4.028328
127,-0.0008684800000001663,4.4059680000000006
128,-0.0008479999999998439,4.348745999999999
129,-0.0008275199999999655,4.646304000000001
130,-0.0008070400000000871,4.4059680000000006
131,-0.0007865600000002088,4.280094
132,-0.0007660799999998863,4.417416
133,-0.0007456000000000079,4.360194
134,-0.0007251200000001296,4.4059680000000006
135,-0.0007046399999998071,4.428864
136,-0.0006841599999999287,4.4059680000000006
137,-0.0006636800000000503,4.222872000000001
138,-0.000643200000000172,4.3373159999999995
139,-0.0006227199999998495,4.211424
140,-0.0006022399999999711,4.291542
141,-0.0005817600000000928,4.188546
142,-0.0005612799999997703,4.16565
143,-0.0005407999999998919,4.45176
144,-0.0005203200000000136,4.280094
145,-0.0004998400000001352,4.360194
146,-0.0004793599999998127,4.062654
147,-0.00045887999999993435,4.268646
148,-0.000438400000000056,4.199976
149,-0.0004179200000001776,4.108428
150,-0.00039743999999985514,4.062654
151,-0.00037695999999997677,4.3373159999999995
152,-0.0003564800000000984,4.4403120000000005
153,-0.00033599999999977593,4.199976
154,-0.00031551999999989756,4.09698
155,-0.0002950400000000192,4.257198
156,-0.0002745600000001408,4.211424
157,-0.00025407999999981835,4.280094
158,-0.00023359999999993998,4.806522
159,-0.0002131200000000616,4.24575
160,-0.00019264000000018323,4.24575
161,-0.00017215999999986077,4.3716420000000005
162,-0.0001516799999999824,4.291542
163,-0.00013120000000010402,4.543308000000001
164,-0.00011071999999978156,4.4403120000000005
165,-9.023999999990318e-05,4.348745999999999
166,-6.976000000002481e-05,4.783626
167,-4.928000000014644e-05,6.443028
168,-2.8799999999823975e-05,6.511680000000001
169,-8.319999999945602e-06,6.671898
170,1.2159999999932771e-05,6.64902
171,3.2639999999811145e-05,6.855011999999999
172,5.312000000013361e-05,6.912234000000001
173,7.360000000001198e-05,6.87789
174,9.407999999989035e-05,7.0266779999999995
175,0.00011456000000021282,7.587432000000001
176,0.0001350400000000912,10.585782
177,0.00015551999999996956,11.489868
178,0.00017599999999984794,11.61576
179,0.0001964800000001704,11.947626
180,0.00021696000000004877,11.821752
181,0.00023743999999992715,12.119292
182,0.0002579199999998055,11.9934
183,0.000278400000000128,11.672982
184,0.00029888000000000635,11.730186
185,0.00031935999999988473,11.821752
186,0.0003398400000002072,11.878974000000001
187,0.00036032000000008556,12.130740000000001
188,0.00038079999999996394,11.856078
189,0.0004012799999998423,11.924748000000001
190,0.00042176000000016477,11.9934
191,0.00044224000000004315,12.027744
192,0.0004627199999999215,11.901852
193,0.0004831999999997999,12.027744
194,0.0005036800000001224,12.027744
195,0.0005241600000000007,11.901852
196,0.0005446399999998791,11.947626
197,0.0005651200000002016,11.936196
198,0.0005856000000000799,11.890404
199,0.0006060799999999583,12.050622
200,0.0006265599999998367,11.947626
201,0.0006470400000001591,12.027744
202,0.0006675200000000375,11.959074
203,0.0006879999999999159,12.130740000000001
204,0.0007084799999997943,9.155268000000001
205,0.0007289600000001167,7.724754000000001
206,0.0007494399999999951,7.404318
207,0.0007699199999998735,7.495883999999999
208,0.0007904000000001959,7.049556000000001
209,0.0008108800000000743,7.01523
210,0.0008313599999999527,6.900786
211,0.0008518399999998308,6.946559999999999
212,0.0008723200000001533,6.9923340000000005
213,0.0008928000000000317,6.9580079999999995
214,0.00091327999999991,9.201042000000001
215,0.0009337600000002325,13.595580000000002
216,0.0009542400000001109,21.02274
217,0.0009747199999999893,31.150800000000004
218,0.0009951999999998676,45.0783
219,0.00101568000000019,47.927879999999995
220,0.0010361600000000685,49.0608
221,0.0010566399999999468,49.701600000000006
222,0.0010771199999998252,50.36544000000001
223,0.0010976000000001477,50.11362
224,0.001118080000000026,50.01066
225,0.0011385599999999044,47.79054
226,0.0011590400000002269,49.63302000000001
227,0.0011795200000001053,49.43844000000001
228,0.0011999999999999836,49.5414
229,0.001220479999999862,49.919039999999995
230,0.0012409600000001845,50.12514000000001
231,0.0012614400000000628,49.94207999999999
232,0.0012819199999999412,50.319720000000004
233,0.0013023999999998196,47.98512
234,0.001322880000000142,42.18300000000001
235,0.0013433600000000204,41.63364
236,0.0013638399999998988,41.11866
237,0.0013843200000002213,41.23314
238,0.0014048000000000998,41.02704
239,0.0014252799999999782,41.439060000000005
240,0.0014457599999998566,41.08427999999999
241,0.001466240000000179,39.65382
242,0.0014867200000000574,39.29904
243,0.0015071999999999358,49.24386
244,0.0015276799999998142,52.5627
245,0.0015481600000001366,53.27226
246,0.001568640000000015,53.56980000000001
247,0.0015891199999998934,53.22653999999999
248,0.0016096000000002158,52.722899999999996
249,0.0016300800000000942,53.79876
250,0.0016505599999999726,53.54694
251,0.001671039999999851,53.59266000000001
252,0.0016915200000001734,53.36388
253,0.0017120000000000518,52.9632
254,0.0017324799999999302,36.300599999999996
255,0.0017529599999998086,35.87724
256,0.001773440000000131,33.428160000000005
257,0.0017939200000000094,24.971039999999995
258,0.0018143999999998878,20.37042
259,0.0018348800000002102,22.441860000000002
260,0.0018553600000000886,27.042300000000004
261,0.001875839999999967,28.369979999999998
262,0.0018963199999998453,28.22112
263,0.0019168000000001678,26.17272
264,0.0019372800000000462,20.210219999999996
265,0.0019577599999999248,19.53504
266,0.001978239999999803,19.249019999999998
267,0.0019987200000001256,21.06864
268,0.002019200000000004,40.329
269,0.0020396799999998824,47.47014
270,0.002060160000000205,48.87774
271,0.002080640000000083,49.77036
272,0.0021011199999999616,50.56002
273,0.00212159999999984,50.56002
274,0.0021420800000001624,50.41116
275,0.0021625600000000408,50.07942
276,0.002183039999999919,48.31704
277,0.0022035199999997975,50.19372000000001
278,0.00222400000000012,49.73598
279,0.0022444799999999984,49.96493999999999
280,0.0022649599999998767,50.41116
281,0.002285440000000199,50.29686
282,0.0023059200000000776,50.3883
283,0.002326399999999956,50.41116
284,0.0023468799999998343,45.29574
285,0.0023673600000001568,42.48054
286,0.002387840000000035,41.66802
287,0.0024083199999999135,41.564879999999995
288,0.002428799999999792,41.6565
289,0.0024492800000001144,41.4963
290,0.0024697599999999927,41.61078
291,0.002490239999999871,41.439060000000005
292,0.0025107200000001936,40.28328
293,0.002531200000000072,46.096740000000004
294,0.0025516799999999503,51.24672
295,0.0025721599999998287,52.5627
296,0.002592640000000151,53.10054
297,0.0026131200000000295,53.39808
298,0.002633599999999908,53.123400000000004
299,0.0026540800000002304,52.83738
300,0.0026745600000001087,52.310880000000004
301,0.002695039999999987,53.74152
302,0.0027155199999998655,53.86733999999999
303,0.002736000000000188,54.05039999999999
304,0.0027564800000000663,49.31262
305,0.0027769599999999447,37.60524
306,0.002797439999999823,36.32346
307,0.0028179200000001455,28.804860000000005
308,0.002838400000000024,21.720960000000005
309,0.0028588799999999023,23.3802
310,0.0028793600000002247,27.122580000000003
311,0.002899840000000103,27.946439999999996
312,0.0029203199999999815,27.71766
313,0.00294079999999986,25.6806
314,0.0029612800000001823,20.507760000000005
315,0.0029817600000000607,19.30626
316,0.003002239999999939,18.89424
317,0.0030227199999998174,22.0986
318,0.00304320000000014,42.61788
319,0.0030636800000000183,48.328379999999996
320,0.0030841599999998966,49.64454
321,0.003104640000000219,50.743080000000006
322,0.0031251200000000975,51.04062000000001
323,0.003145599999999976,51.17796
324,0.0031660799999998542,51.14357999999999
325,0.0031865600000001767,50.80032
326,0.003207040000000055,48.62592
327,0.0032275199999999334,50.571360000000006
328,0.003247999999999812,49.72464
329,0.0032684800000001343,50.21676000000001
330,0.0032889600000000126,50.80032
331,0.003309439999999891,50.76594
332,0.0033299200000002135,50.4342
333,0.003350400000000092,50.60574
334,0.0033708799999999702,44.7579
335,0.0033913599999998486,42.5034
336,0.003411840000000171,41.439060000000005
337,0.0034323200000000494,41.69088
338,0.003452799999999928,41.51916000000001
339,0.003473279999999806,41.07276
340,0.0034937600000001286,41.32458
341,0.003514240000000007,41.187239999999996
342,0.0035347199999998854,40.329
343,0.003555200000000208,47.30994
344,0.0035756800000000862,51.40692
345,0.0035961599999999646,52.19658
346,0.003616639999999843,52.974720000000005
347,0.0036371200000001654,53.54694
348,0.003657600000000044,52.80300000000001
349,0.003678079999999922,53.05482
350,0.0036985599999998005,53.329499999999996
351,0.003719040000000123,54.405179999999994
352,0.0037395200000000014,54.187740000000005
353,0.0037599999999998798,54.03906
354,0.0037804800000002022,48.3741
355,0.0038009600000000806,37.857060000000004
356,0.003821439999999959,35.4996
357,0.0038419199999998373,27.14544
358,0.00386240000000016,21.06864
359,0.003882880000000038,22.785120000000003
360,0.0039033599999999165,27.03096
361,0.003923839999999795,28.32408
362,0.003944320000000117,27.866339999999997
363,0.003964799999999996,26.7219
364,0.003985279999999874,20.7252
365,0.004005760000000197,19.4436
366,0.004026240000000075,19.123019999999997
367,0.004046719999999953,20.759580000000003
368,0.004067199999999832,39.75678
369,0.004087680000000154,47.35565999999999
370,0.0041081600000000325,48.92346
371,0.004128639999999911,49.9878
372,0.004149119999999789,50.5143
373,0.004169600000000112,50.697359999999996
374,0.00419007999999999,50.662980000000005
375,0.0042105599999998685,50.42268
376,0.004231040000000191,48.06522
377,0.004251520000000069,50.41116
378,0.004271999999999948,49.449960000000004
379,0.004292479999999826,49.81608
380,0.0043129600000001485,50.148
381,0.004333440000000027,50.170860000000005
382,0.004353919999999905,50.27382000000001
383,0.004374400000000228,50.41116
384,0.004394880000000106,45.753479999999996
385,0.0044153599999999845,42.46902
386,0.004435839999999863,41.41620000000001
387,0.004456320000000185,41.30172
388,0.004476800000000064,41.27886
389,0.004497279999999942,41.038560000000004
390,0.0045177599999998205,41.31324
391,0.004538240000000143,41.08427999999999
392,0.004558720000000021,40.92408
393,0.0045791999999999,46.68048
394,0.004599680000000222,51.7158
395,0.0046201600000001005,53.2035
396,0.004640639999999979,52.94034
397,0.004661119999999857,52.665659999999995
398,0.00468160000000018,53.11206
399,0.004702080000000058,54.08478
400,0.0047225599999999365,54.14202
401,0.004743039999999815,53.66142000000001
402,0.004763520000000137,53.558279999999996
403,0.004784000000000016,54.14202
404,0.004804479999999894,48.01932000000001
405,0.0048249600000002165,37.69686000000001
406,0.004845440000000095,35.61408
407,0.004865919999999973,26.344260000000002
408,0.004886399999999852,20.91978
409,0.004906880000000174,22.93398
410,0.0049273600000000525,27.980819999999998
411,0.004947839999999931,29.31984
412,0.004968319999999809,29.9034
413,0.004988800000000132,26.653319999999997
414,0.00500928000000001,20.896919999999998
415,0.005029759999999888,19.226160000000004
416,0.005050240000000211,19.123019999999997
417,0.005070720000000089,22.888260000000002
418,0.005091199999999968,42.159960000000005
419,0.005111679999999846,47.79054
420,0.0051321600000001685,48.8205
421,0.005152640000000047,49.94207999999999
422,0.005173119999999925,50.68584
423,0.005193599999999804,50.502779999999994
424,0.005214080000000126,50.35392000000001
425,0.005234560000000004,49.79322
426,0.005255039999999883,48.591539999999995
427,0.005275520000000205,50.19372000000001
428,0.005296000000000084,49.41558
429,0.005316479999999962,49.94207999999999
430,0.00533695999999984,50.47992000000001
431,0.005357440000000163,50.525639999999996
432,0.005377920000000041,50.26248
433,0.00539839999999992,50.35392000000001
434,0.005418879999999798,44.35722
435,0.00543936000000012,42.343199999999996
436,0.005459839999999999,41.256
437,0.005480319999999877,41.2101
438,0.0055008000000002,41.71374
439,0.005521280000000078,41.40468
440,0.005541759999999956,41.42754
441,0.005562239999999835,41.23314
442,0.005582720000000157,42.308820000000004
443,0.005603200000000036,48.56867999999999
444,0.005623679999999914,53.53542000000001
445,0.005644159999999792,54.405179999999994
446,0.005664640000000115,53.51256000000001
447,0.005685119999999993,53.51256000000001
448,0.0057055999999998715,53.970299999999995
449,0.005726080000000194,54.47393999999999
450,0.005746560000000072,55.24056
451,0.005767039999999951,55.80144
452,0.005787519999999829,55.5039
453,0.005808000000000152,54.46242
454,0.00582848000000003,44.73504
455,0.005848959999999908,37.708200000000005
456,0.005869440000000231,33.954660000000004
457,0.005889920000000109,24.24996
458,0.0059103999999999875,20.6451
459,0.005930879999999866,26.046720000000004
460,0.005951360000000188,27.50022
461,0.005971840000000067,28.23264
462,0.005992319999999945,29.285460000000004
463,0.0060127999999998235,23.5062
464,0.006033280000000146,19.3977
465,0.006053760000000024,18.848339999999997
466,0.006074239999999903,18.36774
467,0.006094720000000225,29.39994
468,0.0061152000000001035,45.50166000000001
469,0.006135679999999982,47.744820000000004
470,0.00615615999999986,49.20966
471,0.006176640000000183,49.9878
472,0.006197120000000061,50.33106
473,0.0062175999999999395,50.53716
474,0.006238079999999818,50.20524
475,0.00625856000000014,48.40848
476,0.006279040000000019,49.346999999999994
477,0.006299519999999897,49.5414
478,0.0063200000000002195,49.49568
479,0.006340480000000098,49.53006
480,0.006360959999999976,49.89618
481,0.006381439999999855,50.228100000000005
482,0.006401920000000177,50.23962
483,0.0064224000000000555,48.95784
484,0.006442879999999934,43.07562
485,0.006463359999999812,41.71374
486,0.006483840000000135,41.38182
487,0.006504320000000013,41.31324
488,0.0065247999999998915,41.27886
489,0.006545280000000214,41.2902
490,0.006565760000000092,41.37048
491,0.006586239999999971,40.8096
492,0.006606719999999849,43.21296
493,0.0066272000000001715,50.5944
494,0.00664768000000005,52.71156
495,0.006668159999999928,53.99316
496,0.006688639999999807,54.92016
497,0.006709120000000129,54.11916000000001
498,0.0067296000000000075,54.153360000000006
499,0.006750079999999886,54.22212000000001
500,0.006770560000000208,54.17640000000001
501,0.006791040000000087,55.68696
502,0.006811519999999965,55.19483999999999
503,0.006831999999999843,54.782819999999994
504,0.006852480000000166,42.89238
505,0.006872960000000044,38.02878
506,0.006893439999999923,33.94314
507,0.006913919999999801,23.9067
508,0.0069344000000001235,20.91978
509,0.006954880000000002,26.30988
510,0.00697535999999988,27.763380000000005
511,0.006995840000000203,28.5759
512,0.007016320000000081,28.553040000000003
513,0.007036799999999959,22.2588
514,0.007057279999999838,19.260360000000006
515,0.00707776000000016,18.79128
516,0.007098240000000039,18.58518
517,0.007118719999999917,33.77160000000001
518,0.007139199999999795,46.47438
519,0.007159680000000118,48.294000000000004
520,0.007180159999999996,49.4271
521,0.007200639999999875,50.067899999999995
522,0.007221120000000197,50.571360000000006
523,0.007241600000000075,50.07942
524,0.007262079999999954,50.285340000000005
525,0.007282559999999832,48.728880000000004
526,0.007303040000000155,50.20524
527,0.007323520000000033,49.95342
528,0.007343999999999911,49.94207999999999
529,0.00736447999999979,50.21676000000001
530,0.007384960000000112,50.29686
531,0.007405439999999991,50.30820000000001
532,0.007425919999999869,50.26248
533,0.007446400000000191,47.435759999999995
534,0.00746688000000007,42.65208
535,0.007487359999999948,41.55354
536,0.0075078399999998265,41.164379999999994
537,0.007528320000000149,41.4963
538,0.007548800000000027,41.27886
539,0.007569279999999906,41.2902
540,0.007589760000000228,41.33610000000001
541,0.007610240000000107,40.626540000000006
542,0.007630719999999985,45.69624
543,0.007651199999999863,53.60418
544,0.007671680000000186,55.606860000000005
545,0.007692160000000064,54.428039999999996
546,0.0077126399999999425,54.90882000000001
547,0.007733119999999821,54.576899999999995
548,0.007753600000000143,55.4238
549,0.007774080000000022,55.870020000000004
550,0.0077945599999999,57.30048000000001
551,0.007815040000000223,57.517920000000004
552,0.007835520000000101,56.95722
553,0.00785599999999998,55.961639999999996
554,0.007876479999999858,40.67226
555,0.00789696000000018,37.571039999999996
556,0.007917440000000059,30.349800000000002
557,0.007937919999999937,22.24728
558,0.007958399999999815,22.91112
559,0.007978880000000138,27.305639999999997
560,0.007999360000000016,28.23264
561,0.008019839999999894,28.31274
562,0.008040320000000217,26.99658
563,0.008060800000000095,20.301840000000002
564,0.008081279999999974,19.386360000000003
565,0.008101759999999852,19.02006
566,0.008122240000000175,20.7252
567,0.008142720000000053,39.8484
568,0.008163199999999931,47.45862
569,0.00818367999999981,48.56867999999999
570,0.008204160000000132,49.79322
571,0.00822464000000001,49.99932
572,0.008245119999999889,50.525639999999996
573,0.008265600000000211,50.56002
574,0.00828608000000009,50.27382000000001
575,0.008306559999999968,48.8205
576,0.008327039999999846,50.35392000000001
577,0.008347520000000169,49.621500000000005
578,0.008368000000000047,50.04504000000001
579,0.008388479999999926,50.170860000000005
580,0.008408959999999804,50.090759999999996
581,0.008429440000000126,50.525639999999996
582,0.008449920000000005,50.56002
583,0.008470399999999883,45.93654
584,0.008490880000000206,42.743700000000004
585,0.008511360000000084,41.26734
586,0.008531839999999962,41.45058
587,0.00855231999999984,41.37048
588,0.008572800000000163,41.0499
589,0.008593280000000042,41.256
590,0.00861375999999992,41.23314
591,0.008634239999999798,41.038560000000004
592,0.00865472000000012,48.71754000000001
593,0.0086752,55.48104
594,0.008695679999999878,55.25207999999999
595,0.0087161600000002,55.14912000000001
596,0.008736640000000078,56.65968
597,0.008757119999999957,55.057500000000005
598,0.008777599999999835,54.8973
599,0.008798080000000158,56.2248
600,0.008818560000000036,56.63682
601,0.008839039999999914,56.25918000000001
602,0.008859519999999793,56.819880000000005
603,0.008880000000000115,52.379639999999995
604,0.008900479999999994,39.413520000000005
605,0.008920959999999872,37.33056
606,0.008941440000000194,28.5759
607,0.008961920000000073,21.27456
608,0.008982399999999951,23.094180000000005
609,0.00900287999999983,26.87076
610,0.009023360000000152,28.31274
611,0.00904384000000003,28.381320000000002
612,0.009064319999999909,26.424360000000004
613,0.009084800000000231,20.736720000000002
614,0.00910528000000011,19.249019999999998
615,0.009125759999999988,18.76824
616,0.009146239999999866,22.15584
617,0.009166720000000189,42.20586
618,0.009187200000000067,48.259800000000006
619,0.009207679999999946,49.449960000000004
620,0.009228159999999824,50.3883
621,0.009248640000000146,51.120720000000006
622,0.009269120000000025,51.40692
623,0.009289599999999903,51.67008
624,0.009310080000000226,50.88042000000001
625,0.009330560000000104,48.808980000000005
626,0.009351039999999982,50.491260000000004
627,0.00937151999999986,49.55292000000001
628,0.009392000000000183,50.033519999999996
629,0.009412480000000062,50.84604
630,0.00943295999999994,50.285340000000005
631,0.009453439999999818,50.34258
632,0.00947392000000014,50.29686
633,0.00949440000000002,44.918099999999995
634,0.009514879999999898,42.5034
635,0.00953536000000022,41.164379999999994
636,0.009555840000000098,41.45058
637,0.009576319999999977,41.736599999999996
638,0.009596799999999855,40.92408
639,0.009617280000000178,41.32458
640,0.009637760000000056,41.10714
641,0.009658239999999934,41.71374
642,0.009678719999999813,49.89618
643,0.009699200000000135,54.54252
644,0.009719680000000014,55.95012
645,0.009740159999999892,57.18617999999999
646,0.009760640000000214,57.060179999999995
647,0.009781120000000093,55.8243
648,0.009801599999999971,56.362140000000004
649,0.00982207999999985,56.45376
650,0.009842560000000172,55.870020000000004
651,0.00986304000000005,56.602439999999994
652,0.009883519999999929,56.94588
653,0.009903999999999807,48.14532
654,0.00992448000000013,38.24622
655,0.009944960000000008,35.831520000000005
656,0.009965439999999886,25.978139999999996
657,0.009985920000000209,20.82816
658,0.010006400000000087,25.760700000000003
659,0.010026879999999965,28.47294
660,0.010047359999999844,29.560139999999993
661,0.010067840000000166,29.22822
662,0.010088320000000045,24.364440000000002
663,0.010108799999999923,19.6038
664,0.010129279999999801,18.7569
665,0.010149760000000124,18.207539999999998
666,0.010170240000000002,26.390159999999998
667,0.01019071999999988,44.345879999999994
668,0.010211200000000203,47.48148
669,0.010231680000000081,49.129560000000005
670,0.01025215999999996,49.89618
671,0.010272639999999838,50.45706
672,0.01029312000000016,50.491260000000004
673,0.010313600000000039,50.697359999999996
674,0.010334079999999917,49.36986
675,0.010354559999999796,49.24386
676,0.010375040000000118,49.804739999999995
677,0.010395519999999997,49.77036
678,0.010415999999999875,50.33106
679,0.010436480000000197,50.285340000000005
680,0.010456960000000076,50.12514000000001
681,0.010477439999999954,50.13648
682,0.010497919999999833,49.79322
683,0.010518400000000155,43.4304
684,0.010538880000000033,42.137100000000004
685,0.010559359999999912,41.24448
686,0.01057983999999979,41.45058
687,0.010600320000000113,41.164379999999994
688,0.010620799999999991,40.855320000000006
689,0.01064127999999987,41.14152000000001
690,0.010661760000000192,41.038560000000004
691,0.01068224000000007,42.251580000000004
692,0.010702719999999949,49.861979999999996
693,0.010723199999999827,52.67718000000001
694,0.01074368000000015,52.13934
695,0.010764160000000028,53.06634
696,0.010784639999999906,54.485279999999996
697,0.010805120000000229,54.38232000000001
698,0.010825600000000107,53.95896
699,0.010846079999999985,54.02754000000001
700,0.010866559999999864,54.3708
701,0.010887040000000186,55.57247999999999
702,0.010907520000000065,55.629720000000006
703,0.010927999999999943,44.00262
704,0.010948479999999821,38.41776000000001
705,0.010968960000000144,34.60698
706,0.010989440000000022,24.307199999999998
707,0.0110099199999999,21.411900000000003
708,0.011030400000000223,27.45432
709,0.011050880000000101,28.953539999999997
710,0.01107135999999998,29.170980000000004
711,0.011091839999999858,29.674440000000004
712,0.01111232000000018,23.059800000000003
713,0.011132800000000059,19.72962
714,0.011153279999999937,19.46646
715,0.011173759999999816,19.226160000000004
716,0.011194240000000138,32.50116
717,0.011214720000000017,46.360079999999996
718,0.011235199999999895,48.500099999999996
719,0.011255680000000217,49.598639999999996
720,0.011276160000000096,50.399820000000005
721,0.011296639999999974,50.53716
722,0.011317119999999853,50.491260000000004
723,0.011337600000000175,50.399820000000005
724,0.011358080000000053,48.62592
725,0.011378559999999932,50.33106
726,0.01139903999999981,49.87332
727,0.011419520000000133,50.148
728,0.011440000000000011,50.20524
729,0.01146047999999989,50.13648
730,0.011480960000000212,50.399820000000005
731,0.01150144000000009,50.37696
732,0.011521919999999969,48.03084
733,0.011542399999999847,42.64074
734,0.01156288000000017,41.63364
735,0.011583360000000048,41.153040000000004
736,0.011603839999999926,41.2101
737,0.011624319999999804,41.0157
738,0.011644800000000127,41.08427999999999
739,0.011665280000000005,41.13
740,0.011685759999999884,40.66092
741,0.011706240000000206,45.08964
742,0.011726720000000085,51.9219
743,0.011747199999999963,53.91306000000001
744,0.011767679999999841,55.59534
745,0.011788160000000164,55.11474
746,0.011808640000000042,55.64124
747,0.01182911999999992,55.30931999999999
748,0.011849599999999799,55.14912000000001
749,0.011870080000000121,55.44666000000001
750,0.01189056,55.92726
751,0.011911039999999878,55.469519999999996
752,0.0119315200000002,53.56980000000001
753,0.011952000000000079,39.89412
754,0.011972479999999957,37.18187999999999
755,0.011992959999999836,30.09798
756,0.012013440000000158,22.0185
757,0.012033920000000036,21.90402
758,0.012054399999999915,27.13392
759,0.012074879999999793,28.19826
760,0.012095360000000116,28.152540000000002
761,0.012115839999999994,27.63756
762,0.012136319999999872,21.171599999999998
763,0.012156800000000195,19.2375
764,0.012177280000000073,19.145880000000002
765,0.012197759999999952,20.10726
766,0.01221823999999983,38.26908
767,0.012238720000000152,47.06946
768,0.01225920000000003,48.534479999999995
769,0.01227967999999991,49.93056
770,0.012300160000000232,50.65146
771,0.01232064000000011,50.743080000000006
772,0.012341119999999988,50.73174
773,0.012361599999999867,50.73174
774,0.01238208000000019,48.61458
775,0.012402560000000068,50.4684
776,0.012423039999999946,50.05638
777,0.012443519999999824,50.445539999999994
778,0.012464000000000147,50.41116
779,0.012484480000000025,50.250960000000006
780,0.012504959999999904,50.022180000000006
781,0.012525440000000226,50.4684
782,0.012545920000000104,45.93654
783,0.012566399999999983,42.72084
784,0.012586879999999861,41.31324
785,0.012607360000000184,41.66802
786,0.012627840000000062,41.38182
787,0.01264831999999994,41.02704
788,0.012668799999999819,41.27886
789,0.012689280000000141,41.22162000000001
790,0.01270976000000002,40.91256
791,0.012730239999999898,47.58462000000001
792,0.01275072000000022,51.08634
793,0.012771200000000099,54.06192
794,0.012791679999999977,54.599759999999996
795,0.012812159999999856,55.4238
796,0.012832640000000178,54.19926000000001
797,0.012853120000000056,53.19216
798,0.012873599999999935,54.966060000000006
799,0.012894079999999813,54.14202
800,0.012914560000000136,54.67986
801,0.012935040000000014,55.24056
802,0.012955519999999892,50.15952
803,0.012976000000000215,38.589479999999995
804,0.012996480000000093,36.51803999999999
805,0.013016959999999972,27.52308
806,0.01303743999999985,20.97702
807,0.013057920000000172,23.609160000000003
808,0.01307840000000005,27.236880000000003
809,0.013098879999999929,28.118160000000003
810,0.013119359999999807,28.404180000000004
811,0.01313984000000013,25.72632
812,0.013160320000000008,19.637999999999998
813,0.013180799999999887,18.58518
814,0.01320128000000021,18.2763
815,0.013221760000000088,22.91112
816,0.013242239999999966,42.331680000000006
817,0.013262719999999844,47.2068
818,0.013283200000000167,48.63744
819,0.013303680000000045,49.72464
820,0.013324159999999923,50.15952
821,0.013344639999999802,50.18238
822,0.013365120000000124,50.285340000000005
823,0.013385600000000003,49.781879999999994
824,0.013406079999999881,48.16818
825,0.013426560000000204,50.067899999999995
826,0.013447040000000082,49.57578
827,0.01346751999999996,49.9077
828,0.013487999999999839,50.05638
829,0.013508480000000161,50.07942
830,0.01352896000000004,50.228100000000005
831,0.013549439999999918,50.26248
832,0.013569919999999796,44.54046
833,0.013590400000000119,42.400439999999996
834,0.013610879999999997,41.00417999999999
835,0.013631359999999875,41.37048
836,0.013651840000000198,41.38182
837,0.013672320000000076,41.187239999999996
838,0.013692799999999955,41.14152000000001
839,0.013713279999999833,40.99266
840,0.013733760000000155,41.48478
841,0.013754240000000034,49.73598
842,0.013774719999999912,54.98892000000001
843,0.01379519999999979,56.53386
844,0.013815680000000113,56.52234000000001
845,0.013836159999999991,57.24342
846,0.01385663999999987,57.254760000000005
847,0.013877120000000192,56.52234000000001
848,0.01389760000000007,57.060179999999995
849,0.013918079999999949,57.41496
850,0.013938559999999827,57.09456000000001
851,0.01395904000000015,57.4722
852,0.013979520000000028,48.64877999999999
853,0.013999999999999907,38.303459999999994
854,0.014020480000000229,35.79714
855,0.014040960000000107,25.96662
856,0.014061439999999986,21.228839999999998
857,0.014081919999999864,25.863660000000003
858,0.014102400000000187,27.374220000000005
859,0.014122880000000065,28.19826
860,0.014143359999999943,29.1366
861,0.014163839999999822,24.44454
862,0.014184320000000144,20.37042
863,0.014204800000000023,19.40922
864,0.014225279999999901,19.100160000000002
865,0.014245760000000223,28.186739999999993
866,0.014266240000000102,45.21563999999999
867,0.01428671999999998,48.09960000000001
868,0.014307199999999859,49.23252
869,0.014327680000000181,50.21676000000001
870,0.01434816000000006,50.42268
871,0.014368639999999938,50.319720000000004
872,0.014389119999999816,50.697359999999996
873,0.014409600000000139,49.03793999999999
874,0.014430080000000017,49.861979999999996
875,0.014450559999999895,49.8276
876,0.014471040000000218,49.64454
877,0.014491520000000096,50.090759999999996
878,0.014511999999999976,50.10228000000001
879,0.014532479999999855,50.18238
880,0.014552960000000177,50.491260000000004
881,0.014573440000000056,49.449960000000004
882,0.014593919999999934,43.3845
883,0.014614399999999812,41.6565
884,0.014634880000000135,41.10714
885,0.014655360000000013,41.27886
886,0.014675839999999891,41.1759
887,0.014696320000000214,41.11866
888,0.014716800000000092,41.40468
889,0.01473727999999997,40.7295
890,0.014757759999999849,43.5105
891,0.014778240000000172,51.44112
892,0.01479872000000005,54.32508
893,0.014819199999999928,54.714240000000004
894,0.014839679999999807,54.23346
895,0.014860160000000129,54.31374
896,0.014880640000000007,54.782819999999994
897,0.014901119999999886,55.52676000000001
898,0.014921600000000208,54.9774
899,0.014942080000000087,54.14202
900,0.014962559999999965,53.98182
901,0.014983039999999843,53.90172
902,0.015003520000000166,41.988420000000005
903,0.015024000000000044,37.86858
904,0.015044479999999923,32.8446
905,0.015064959999999801,23.25438
906,0.015085440000000122,21.835259999999998
907,0.01510592,27.797760000000004
908,0.015126399999999878,29.125260000000008
909,0.015146880000000201,29.23974
910,0.01516736000000008,28.724580000000007
911,0.015187839999999958,22.521960000000004
912,0.015208319999999836,20.07288
913,0.015228800000000159,19.50066
914,0.015249280000000037,18.837
915,0.015269759999999915,34.732800000000005
916,0.015290239999999794,46.348560000000006
917,0.015310720000000116,47.950739999999996
918,0.015331199999999994,49.1409
919,0.015351679999999873,49.89618
920,0.015372160000000195,50.42268
921,0.015392640000000074,50.07942
922,0.015413119999999952,50.26248
923,0.01543359999999983,47.9736
924,0.015454080000000153,50.11362
925,0.015474560000000031,49.4271
926,0.01549503999999991,49.41558
927,0.015515520000000232,49.57578
928,0.01553600000000011,49.99932
929,0.015556479999999989,49.99932
930,0.015576959999999867,49.94207999999999
931,0.01559744000000019,46.90926000000001
932,0.015617920000000068,42.72084
933,0.015638399999999945,41.11866
934,0.015658879999999823,40.855320000000006
935,0.015679360000000146,41.19876
936,0.015699840000000024,40.90122
937,0.015720319999999902,41.11866
938,0.015740800000000225,40.91256
939,0.015761280000000103,40.28328
940,0.01578175999999998,45.27288
941,0.01580223999999986,52.26516
942,0.015822720000000182,53.87886
943,0.01584320000000006,53.82162
944,0.01586367999999994,55.091879999999996
945,0.015884159999999817,54.46242
946,0.01590464000000014,54.90882000000001
947,0.01592512000000002,54.70272
948,0.015945599999999897,54.05039999999999
949,0.01596608000000022,54.38232000000001
950,0.015986560000000097,55.057500000000005
951,0.016007039999999976,52.80300000000001
952,0.016027519999999854,39.07008
953,0.016048000000000177,36.838620000000006
954,0.016068480000000055,30.05226
955,0.016088959999999933,21.66372
956,0.016109439999999812,22.22442
957,0.016129920000000134,28.06092
958,0.016150400000000013,29.04516
959,0.01617087999999989,29.159460000000003
960,0.016191360000000213,27.59166
961,0.016211840000000092,20.7711
962,0.01623231999999997,19.3977
963,0.01625279999999985,18.74538
964,0.01627328000000017,20.37042
965,0.01629376000000005,39.49362000000001
966,0.016314239999999928,47.344139999999996
967,0.016334719999999806,48.545820000000006
968,0.01635520000000013,49.6674
969,0.016375680000000007,50.27382000000001
970,0.016396159999999885,50.628600000000006
971,0.016416640000000208,50.090759999999996
972,0.016437120000000086,49.87332
973,0.016457599999999965,48.31704
974,0.016478079999999843,50.18238
975,0.016498560000000165,49.27824
976,0.016519040000000044,49.7475
977,0.016539519999999922,50.170860000000005
978,0.0165599999999998,50.11362
979,0.016580480000000123,50.15952
980,0.01660096,50.29686
981,0.01662143999999988,45.86796
982,0.016641920000000202,42.5034
983,0.01666240000000008,41.11866
984,0.01668287999999996,41.33610000000001
985,0.016703359999999837,41.23314
986,0.01672384000000016,41.038560000000004
987,0.016744320000000038,40.9698
988,0.016764799999999917,41.0157
989,0.016785279999999795,40.775220000000004
990,0.016805760000000117,48.545820000000006
991,0.016826239999999996,55.492380000000004
992,0.016846719999999874,57.266279999999995
993,0.016867200000000197,56.213460000000005
994,0.016887680000000075,56.09898
995,0.016908159999999953,57.7584
996,0.016928639999999832,57.30048000000001
997,0.016949120000000154,56.96874
998,0.016969600000000033,56.327760000000005
999,0.01699007999999991,56.1447
1000,0.01701055999999979,57.55230000000001
1001,0.017031040000000112,51.54426000000001
1002,0.01705151999999999,39.15018
1003,0.01707199999999987,35.957339999999995
1004,0.01709248000000019,26.905139999999996
1005,0.01711296000000007,20.83968
1006,0.017133439999999948,24.421680000000002
1007,0.017153919999999826,28.06092
1008,0.01717440000000015,28.690379999999998
1009,0.017194880000000027,29.640240000000002
1010,0.017215359999999905,26.023860000000003
1011,0.017235840000000228,20.095739999999996
1012,0.017256320000000106,18.65394
1013,0.017276799999999985,18.72252
1014,0.017297279999999863,24.34158
1015,0.017317760000000185,42.99552
1016,0.017338240000000064,47.344139999999996
1017,0.017358719999999942,48.843360000000004
1018,0.01737919999999982,49.43844000000001
1019,0.017399680000000143,50.11362
1020,0.01742016000000002,50.41116
1021,0.0174406399999999,50.148
1022,0.017461120000000222,49.48434
1023,0.0174816000000001,48.75192
1024,0.01750207999999998,49.9077
1025,0.017522559999999857,49.48434
1026,0.01754304000000018,49.51854000000001
1027,0.017563520000000058,49.95342
1028,0.017583999999999936,50.23962
1029,0.017604479999999815,50.148
1030,0.017624960000000137,49.94207999999999
1031,0.017645440000000016,44.036820000000006
1032,0.017665919999999894,42.14862000000001
1033,0.017686400000000217,41.2101
1034,0.017706880000000095,41.14152000000001
1035,0.017727359999999973,41.31324
1036,0.01774783999999985,41.061420000000005
1037,0.017768320000000174,40.935599999999994
1038,0.017788800000000052,41.07276
1039,0.01780927999999993,42.41177999999999
1040,0.01782975999999981,51.303779999999996
1041,0.01785024000000013,55.08036
1042,0.01787072000000001,54.86292000000001
1043,0.01789119999999989,56.385
1044,0.01791168000000021,55.2177
1045,0.01793216000000009,55.99602
1046,0.017952639999999968,55.9044
1047,0.017973119999999846,55.732679999999995
1048,0.01799360000000017,57.62106000000001
1049,0.018014080000000047,58.30758
1050,0.018034559999999925,57.060179999999995
1051,0.018055039999999804,47.149739999999994
1052,0.018075520000000126,37.994400000000006
1053,0.018096000000000004,35.52246
1054,0.018116479999999883,25.81794
1055,0.018136960000000205,20.83968
1056,0.018157440000000084,25.360020000000002
1057,0.018177919999999962,27.534419999999997
1058,0.01819839999999984,28.484280000000005
1059,0.018218880000000163,29.674440000000004
1060,0.01823936000000004,24.822180000000003
1061,0.01825983999999992,19.77534
1062,0.018280319999999798,18.7569
1063,0.01830080000000012,18.264780000000002
1064,0.01832128,26.36712
1065,0.018341759999999877,44.6778
1066,0.0183622400000002,47.721779999999995
1067,0.018382720000000078,49.0608
1068,0.018403199999999956,50.067899999999995
1069,0.018423679999999835,50.35392000000001
1070,0.018444160000000157,50.56002
1071,0.018464640000000036,50.53716
1072,0.018485119999999914,48.9807
1073,0.018505599999999792,49.507200000000005
1074,0.018526080000000115,50.19372000000001
1075,0.018546559999999993,49.861979999999996
1076,0.01856703999999987,50.04504000000001
1077,0.018587520000000194,50.27382000000001
1078,0.018608000000000072,50.628600000000006
1079,0.01862847999999995,50.617259999999995
1080,0.01864895999999983,49.93056
1081,0.01866944000000015,43.3845
1082,0.01868992000000003,42.2973
1083,0.01871039999999991,41.22162000000001
1084,0.01873088000000023,41.22162000000001
1085,0.01875136000000011,41.27886
1086,0.018771839999999988,41.34744
1087,0.018792319999999866,41.45058
1088,0.01881280000000019,41.00417999999999
1089,0.018833280000000067,43.235820000000004
1090,0.018853759999999945,50.96052000000001
1091,0.018874239999999824,55.40076
1092,0.018894720000000146,55.95012
1093,0.018915200000000024,56.94588
1094,0.018935679999999903,57.12893999999999
1095,0.018956160000000225,57.231899999999996
1096,0.018976640000000104,56.69405999999999
1097,0.018997119999999982,56.2248
1098,0.01901759999999986,55.48104
1099,0.019038080000000183,57.403620000000004
1100,0.01905856000000006,57.254760000000005
1101,0.01907903999999994,44.26578
1102,0.019099519999999818,38.50937999999999
1103,0.01912000000000014,34.286579999999994
1104,0.01914048000000002,24.135660000000005
1105,0.019160959999999897,21.205980000000004
1106,0.01918144000000022,26.20692
1107,0.019201920000000098,27.545939999999998
1108,0.019222399999999976,28.118160000000003
1109,0.019242879999999855,28.85058
1110,0.019263360000000177,22.68216
1111,0.019283840000000056,19.329120000000003
1112,0.019304319999999934,18.837
1113,0.019324799999999812,18.66528
1114,0.019345280000000135,19.3176
1115,0.019365760000000013,22.350239999999996
1116,0.01938623999999989,24.47892
1117,0.019406720000000214,25.50888
1118,0.019427200000000092,25.88652
1119,0.01944767999999997,29.022300000000005
1120,0.01946815999999985,35.00748
1121,0.01948864000000017,39.61944
1122,0.01950912000000005,37.5138
1123,0.01952959999999993,40.683780000000006
1124,0.019550079999999807,41.256
1125,0.01957056000000013,37.61676
1126,0.019591040000000007,37.42218
1127,0.019611519999999886,38.406420000000004
1128,0.01963200000000021,38.50937999999999
1129,0.019652480000000087,41.0499
1130,0.019672959999999965,43.18992000000001
1131,0.019693439999999843,42.56064
1132,0.019713920000000166,42.06852000000001
1133,0.019734400000000044,42.537600000000005
1134,0.019754879999999923,42.366060000000004
1135,0.0197753599999998,40.58082
1136,0.019795840000000123,40.0086
1137,0.019816320000000002,42.915420000000005
1138,0.01983679999999988,43.121340000000004
1139,0.019857280000000203,42.606359999999995
1140,0.01987776000000008,42.709320000000005
1141,0.01989823999999996,43.60194
1142,0.019918719999999838,41.23314
1143,0.01993920000000016,40.42062000000001
1144,0.01995968000000004,42.46902
1145,0.019980159999999917,43.2243
1146,0.020000639999999795,42.88104
1147,0.020021120000000118,42.72084
1148,0.020041599999999996,43.704899999999995
1149,0.020062079999999875,41.41620000000001
1150,0.020082560000000197,40.798260000000006
1151,0.020103040000000075,42.94962
1152,0.020123519999999954,43.01838
1153,0.020143999999999832,43.02972
1154,0.020164480000000155,43.3044
1155,0.020184960000000033,43.28154
1156,0.02020543999999991,40.981320000000004
1157,0.02022591999999979,41.35896000000001
1158,0.020246400000000112,43.36164
1159,0.02026687999999999,42.65208
1160,0.02028735999999987,42.778079999999996
1161,0.02030784000000019,44.08272000000001
1162,0.02032832000000007,41.85107999999999
1163,0.020348799999999948,41.0157
1164,0.020369279999999827,43.63632
1165,0.02038976000000015,42.65208
1166,0.020410240000000027,43.01838
1167,0.020430719999999906,43.84224
1168,0.020451200000000228,41.473440000000004
1169,0.020471680000000107,40.87836
1170,0.020492159999999985,43.15572
1171,0.020512639999999863,42.28596
1172,0.020533120000000186,42.54912
1173,0.020553600000000064,43.178580000000004
1174,0.020574079999999943,40.69512
1175,0.02059455999999982,41.782320000000006
1176,0.020615040000000143,43.235820000000004
1177,0.020635520000000022,42.18300000000001
1178,0.0206559999999999,43.498979999999996
1179,0.020676480000000223,41.90832
1180,0.0206969600000001,40.67226
1181,0.02071743999999998,43.235820000000004
1182,0.020737919999999858,41.988420000000005
1183,0.02075840000000018,42.80094
1184,0.02077888000000006,41.95404
1185,0.020799359999999937,40.66092
1186,0.020819839999999815,43.109820000000006
1187,0.020840320000000138,41.793839999999996
1188,0.020860800000000016,42.858180000000004
1189,0.020881279999999895,40.99266
1190,0.020901760000000217,41.61078
1191,0.020922240000000095,42.64074
1192,0.020942719999999974,42.43464
1193,0.020963199999999852,42.43464
1194,0.020983680000000175,40.431960000000004
1195,0.021004160000000053,42.915420000000005
1196,0.02102463999999993,42.24006
1197,0.02104511999999981,42.629220000000004
1198,0.021065600000000132,40.603680000000004
1199,0.02108608000000001,42.823800000000006
1200,0.02110655999999989,42.32016
1201,0.02112704000000021,41.62212
1202,0.02114752000000009,41.24448
1203,0.021167999999999968,42.446160000000006
1204,0.021188479999999846,42.2172
1205,0.02120896000000017,40.191660000000006
1206,0.021229440000000047,42.915420000000005
1207,0.021249919999999926,42.697979999999994
1208,0.021270399999999804,40.37472
1209,0.021290880000000127,42.9039
1210,0.021311360000000005,42.159960000000005
1211,0.021331839999999883,41.0157
1212,0.021352320000000206,42.2631
1213,0.021372800000000084,40.05432
1214,0.021393279999999962,42.3774
1215,0.02141375999999984,40.34034
1216,0.021434240000000163,41.80518
1217,0.02145472000000004,36.758340000000004
1218,0.02147519999999992,34.412400000000005
1219,0.0214956799999998,37.49076
1220,0.02151616000000012,38.90988
1221,0.02153664,39.61944
1222,0.021557119999999878,39.905460000000005
1223,0.0215776000000002,39.276180000000004
1224,0.02159808000000008,37.273320000000005
1225,0.021618559999999957,38.806920000000005
1226,0.021639039999999835,39.276180000000004
1227,0.021659520000000158,39.71106
1228,0.021680000000000036,39.8826
1229,0.021700479999999914,39.83688
1230,0.021720959999999793,39.66516
1231,0.021741440000000115,39.905460000000005
1232,0.021761919999999994,39.8826
1233,0.021782399999999872,39.5622
1234,0.021802880000000194,39.69954
1235,0.021823360000000073,39.91698
1236,0.02184383999999995,40.36338
1237,0.02186431999999983,39.98574
1238,0.021884800000000152,39.91698
1239,0.02190528000000003,39.9285
1240,0.02192575999999991,40.22604
1241,0.02194624000000023,40.019940000000005
1242,0.02196672000000011,40.42062000000001
1243,0.021987199999999988,40.10004000000001
1244,0.022007679999999866,40.111560000000004
1245,0.02202816000000019,40.10004000000001
1246,0.022048640000000067,40.191660000000006
1247,0.022069119999999946,40.145939999999996
1248,0.022089599999999824,40.306140000000006
1249,0.022110080000000146,39.8826
1250,0.022130560000000025,39.768299999999996
1251,0.022151039999999903,39.814020000000006
1252,0.022171520000000226,40.26024
1253,0.022192000000000104,40.2489
1254,0.022212479999999982,40.111560000000004
1255,0.02223295999999986,40.1229
1256,0.022253440000000183,40.55778
1257,0.02227392000000006,40.37472
1258,0.02229439999999994,39.997080000000004
1259,0.02231487999999982,40.134420000000006
1260,0.02233536000000014,39.997080000000004
1261,0.02235584000000002,40.1229
1262,0.022376319999999898,40.37472
1263,0.02239680000000022,40.22604
1264,0.0224172800000001,40.58082
1265,0.022437759999999977,40.35186
1266,0.022458239999999855,40.088699999999996
1267,0.022478720000000178,40.18014
1268,0.022499200000000056,40.21452
1269,0.022519679999999934,40.10004000000001
1270,0.022540159999999813,39.91698
1271,0.022560640000000135,39.8484
1272,0.022581120000000014,39.75678
1273,0.022601599999999892,39.79116
1274,0.022622080000000214,40.10004000000001
1275,0.022642560000000093,39.905460000000005
1276,0.02266303999999997,39.9285
1277,0.02268351999999985,39.939840000000004
1278,0.022704000000000172,40.019940000000005
1279,0.02272448000000005,40.28328
1280,0.02274495999999993,40.03146
1281,0.022765439999999807,39.87126
1282,0.02278592000000013,40.191660000000006
1283,0.022806400000000008,40.36338
1284,0.022826879999999886,40.26024
1285,0.02284736000000021,40.111560000000004
1286,0.022867840000000087,39.9627
1287,0.022888319999999965,40.06584
1288,0.022908799999999844,39.997080000000004
1289,0.022929280000000166,39.939840000000004
1290,0.022949760000000045,40.29462
1291,0.022970239999999923,39.8826
1292,0.0229907199999998,39.91698
1293,0.023011200000000124,39.997080000000004
1294,0.023031680000000002,39.768299999999996
1295,0.02305215999999988,39.8826
1296,0.023072640000000203,39.91698
1297,0.02309312000000008,39.9285
1298,0.02311359999999996,40.04280000000001
1299,0.023134079999999838,39.814020000000006
1300,0.02315456000000016,39.77964
1301,0.02317504000000004,40.111560000000004
1302,0.023195519999999917,39.63096
1303,0.023215999999999796,40.06584
1304,0.02323648000000012,40.07718
1305,0.023256959999999997,40.06584
1306,0.023277439999999875,40.191660000000006
1307,0.023297920000000197,39.8025
1308,0.023318400000000076,40.05432
1309,0.023338879999999954,39.42486
1310,0.023359359999999833,39.333420000000004
1311,0.023379840000000155,39.3219
1312,0.023400320000000033,39.23028
1313,0.023420799999999912,40.03146
1314,0.02344127999999979,40.34034
1315,0.023461760000000113,39.75678
1316,0.02348223999999999,40.07718
1317,0.02350271999999987,40.2489
1318,0.023523200000000192,40.329
1319,0.02354368000000007,40.603680000000004
1320,0.02356415999999995,41.62212
1321,0.023584639999999827,41.22162000000001
1322,0.02360512000000015,41.51916000000001
1323,0.023625600000000028,41.782320000000006
1324,0.023646079999999906,41.4963
1325,0.02366656000000023,41.164379999999994
1326,0.023687040000000107,40.84398
1327,0.023707519999999985,41.2902
1328,0.023727999999999864,41.530680000000004
1329,0.023748480000000186,41.71374
1330,0.023768960000000065,42.686460000000004
1331,0.023789439999999943,44.0712
1332,0.02380991999999982,45.5589
1333,0.023830400000000144,44.883720000000004
1334,0.023850880000000022,44.72352
1335,0.0238713599999999,46.14264000000001
1336,0.023891840000000223,45.78786
1337,0.0239123200000001,45.10116
1338,0.02393279999999998,45.33012
1339,0.023953279999999858,45.1584
1340,0.02397376000000018,45.00954
1341,0.02399424000000006,45.27288
1342,0.024014719999999937,45.19278
1343,0.024035199999999816,45.13553999999999
1344,0.024055680000000138,45.433080000000004
1345,0.024076160000000017,45.890820000000005
1346,0.024096639999999895,46.57752000000001
1347,0.024117120000000217,46.360079999999996
1348,0.024137600000000096,45.375840000000004
1349,0.024158079999999974,44.048339999999996
1350,0.024178559999999853,42.3774
1351,0.024199040000000175,42.709320000000005
1352,0.024219520000000053,42.96114
1353,0.024239999999999932,42.67493999999999
1354,0.02426047999999981,41.95404
1355,0.024280960000000133,38.86416
1356,0.02430144000000001,38.04012
1357,0.02432191999999989,37.982879999999994
1358,0.024342400000000212,37.948679999999996
1359,0.02436288000000009,38.07450000000001
1360,0.02438335999999997,38.12022
1361,0.024403839999999847,37.799820000000004
1362,0.02442432000000017,34.881660000000004
1363,0.024444800000000048,32.40972
1364,0.024465279999999926,29.022300000000005
1365,0.024485759999999804,24.87942
1366,0.024506240000000127,19.80972
1367,0.024526720000000005,16.067502
1368,0.024547199999999884,15.277860000000002
1369,0.024567680000000206,16.983036
1370,0.024588160000000085,22.888260000000002
1371,0.024608639999999963,32.48982
1372,0.02462911999999984,35.52246
1373,0.024649600000000164,36.95292
1374,0.024670080000000042,39.15018
1375,0.02469055999999992,39.539339999999996
1376,0.0247110399999998,39.939840000000004
1377,0.02473152000000012,41.55354
1378,0.024752,38.9214
1379,0.024772479999999878,37.879920000000006
1380,0.0247929600000002,38.486520000000006
1381,0.02481344000000008,39.01284
1382,0.024833919999999957,40.21452
1383,0.024854399999999836,42.73217999999999
1384,0.024874880000000158,42.308820000000004
1385,0.024895360000000036,42.491879999999995
1386,0.024915839999999915,42.709320000000005
1387,0.024936319999999793,42.400439999999996
1388,0.024956800000000116,40.59216
1389,0.024977279999999994,40.237379999999995
1390,0.024997759999999872,42.594840000000005
1391,0.025018240000000195,42.84666
1392,0.025038720000000073,42.46902
1393,0.02505919999999995,42.54912
1394,0.02507967999999983,43.5447
1395,0.025100160000000152,41.5764
1396,0.02512064000000003,41.07276
1397,0.02514111999999991,42.743700000000004
1398,0.02516160000000023,43.18992000000001
1399,0.02518208000000011,42.697979999999994
1400,0.02520255999999999,42.96114
1401,0.025223039999999867,43.97958
1402,0.02524352000000019,41.19876
1403,0.025264000000000068,40.63788
1404,0.025284479999999946,42.984
1405,0.025304959999999824,42.86952
1406,0.025325440000000147,42.51474
1407,0.025345920000000025,42.915420000000005
1408,0.025366399999999904,42.72084
1409,0.025386880000000226,41.14152000000001
1410,0.025407360000000104,41.55354
1411,0.025427839999999983,43.2243
1412,0.02544831999999986,42.48054
1413,0.025468800000000184,42.5034
1414,0.025489280000000062,43.47612000000001
1415,0.02550975999999994,41.530680000000004
1416,0.02553023999999982,41.0157
1417,0.02555072000000014,43.13286
1418,0.02557120000000002,42.2631
1419,0.025591679999999898,42.19434
1420,0.02561216000000022,43.5447
1421,0.0256326400000001,41.34744
1422,0.025653119999999977,40.87836
1423,0.025673599999999856,43.07562
1424,0.025694080000000178,42.2172
1425,0.025714560000000056,42.159960000000005
1426,0.025735039999999935,42.88104
1427,0.025755519999999813,40.63788
1428,0.025776000000000136,41.770979999999994
1429,0.025796480000000014,43.02972
1430,0.025816959999999892,42.14862000000001
1431,0.025837440000000215,42.78942
1432,0.025857920000000093,41.55354
1433,0.02587839999999997,40.84398
1434,0.02589887999999985,43.762139999999995
1435,0.025919360000000172,42.4233
1436,0.02593984000000005,42.709320000000005
1437,0.02596031999999993,42.057
1438,0.025980799999999808,40.798260000000006
1439,0.02600128000000013,43.31592
1440,0.02602176000000001,42.01128
1441,0.026042239999999887,42.56064
1442,0.02606272000000021,40.87836
1443,0.026083200000000088,41.40468
1444,0.026103679999999966,42.697979999999994
1445,0.026124159999999844,41.97690000000001
1446,0.026144640000000167,42.12576000000001
1447,0.026165120000000045,40.6494
1448,0.026185599999999924,43.80804
1449,0.026206079999999802,42.366060000000004
1450,0.026226560000000124,42.4233
1451,0.026247040000000003,40.35186
1452,0.02626751999999988,43.498979999999996
1453,0.026288000000000204,41.94252
1454,0.026308480000000082,41.439060000000005
1455,0.02632895999999996,41.530680000000004
1456,0.02634943999999984,42.823800000000006
1457,0.02636992000000016,42.343199999999996
1458,0.02639040000000004,40.21452
1459,0.026410879999999918,43.293060000000004
1460,0.026431359999999796,42.022619999999996
1461,0.02645184000000012,40.15728
1462,0.026472319999999997,43.13286
1463,0.026492799999999875,41.83956
1464,0.026513280000000198,41.24448
1465,0.026533760000000076,42.583499999999994
1466,0.026554239999999955,40.39758
1467,0.026574719999999833,42.858180000000004
1468,0.026595200000000156,40.203179999999996
1469,0.026615680000000034,42.24006
1470,0.026636159999999912,36.68976
1471,0.02665663999999979,34.37802
1472,0.026677120000000113,37.17036
1473,0.02669759999999999,38.56662
1474,0.02671807999999987,38.98998
1475,0.026738560000000192,39.39048
1476,0.02675904000000007,38.6811
1477,0.02677951999999995,36.87282
1478,0.026799999999999827,38.475
1479,0.02682048000000015,39.218939999999996
1480,0.02684096000000003,39.34476
1481,0.026861439999999907,39.50496
1482,0.02688192000000023,39.49362000000001
1483,0.026902400000000107,39.642300000000006
1484,0.026922879999999986,39.470760000000006
1485,0.026943359999999864,39.470760000000006
1486,0.026963840000000187,39.45924
1487,0.026984320000000065,39.95136
1488,0.027004799999999943,39.8484
1489,0.027025279999999822,39.67668
1490,0.027045760000000144,39.4821
1491,0.027066240000000023,39.67668
1492,0.0270867199999999,39.29904
1493,0.027107200000000223,39.25332
1494,0.027127680000000102,39.36762
1495,0.02714815999999998,39.8826
1496,0.02716863999999986,39.17304
1497,0.02718912000000018,39.35628
1498,0.02720960000000006,39.3219
1499,0.027230079999999938,39.207420000000006
1500,0.027250559999999816,39.74526
1501,0.02727104000000014,39.596579999999996
1502,0.027291520000000017,39.4821
1503,0.027311999999999895,39.8484
1504,0.027332480000000218,39.68820000000001
1505,0.027352960000000096,39.91698
1506,0.027373439999999975,40.019940000000005
1507,0.027393919999999853,39.68820000000001
1508,0.027414400000000175,39.4821
1509,0.027434880000000054,39.61944
1510,0.027455359999999932,39.58506
1511,0.02747583999999981,39.9285
1512,0.027496320000000133,39.596579999999996
1513,0.02751680000000001,39.75678
1514,0.02753727999999989,39.71106
1515,0.027557760000000212,39.75678
1516,0.02757824000000009,39.768299999999996
1517,0.02759871999999997,39.50496
1518,0.027619199999999847,39.814020000000006
1519,0.02763968000000017,39.539339999999996
1520,0.027660160000000048,39.60792000000001
1521,0.027680639999999927,39.72240000000001
1522,0.027701119999999805,39.71106
1523,0.027721600000000127,39.402
1524,0.027742080000000006,39.65382
1525,0.027762559999999884,39.91698
1526,0.027783040000000207,39.68820000000001
1527,0.027803520000000085,39.516479999999994
1528,0.027823999999999963,39.127320000000005
1529,0.02784447999999984,39.35628
1530,0.027864960000000164,39.65382
1531,0.027885440000000043,39.413520000000005
1532,0.02790591999999992,39.3219
1533,0.0279263999999998,39.31038
1534,0.027946880000000122,39.60792000000001
1535,0.02796736,39.63096
1536,0.02798783999999988,39.49362000000001
1537,0.0280083200000002,39.4821
1538,0.02802880000000008,39.49362000000001
1539,0.028049279999999958,39.72240000000001
1540,0.028069759999999836,39.66516
1541,0.02809024000000016,39.768299999999996
1542,0.028110720000000037,39.87126
1543,0.028131199999999915,39.79116
1544,0.028151679999999794,39.95136
1545,0.028172160000000116,39.67668
1546,0.028192639999999995,39.74526
1547,0.028213119999999873,39.39048
1548,0.028233600000000195,39.814020000000006
1549,0.028254080000000074,39.82536
1550,0.028274559999999952,39.333420000000004
1551,0.02829503999999983,39.413520000000005
1552,0.028315520000000153,39.333420000000004
1553,0.02833600000000003,39.25332
1554,0.02835647999999991,39.527820000000006
1555,0.028376959999999788,39.77964
1556,0.02839744000000011,39.75678
1557,0.02841791999999999,39.66516
1558,0.028438399999999867,39.50496
1559,0.02845888000000019,39.95136
1560,0.028479360000000068,39.63096
1561,0.028499839999999946,39.596579999999996
1562,0.028520319999999825,39.50496
1563,0.028540800000000147,39.3219
1564,0.028561280000000026,39.402
1565,0.028581759999999904,39.24179999999999
1566,0.028602240000000227,40.36338
1567,0.028622720000000105,39.95136
1568,0.028643199999999983,41.13
1569,0.02866367999999986,42.2631
1570,0.028684160000000184,41.564879999999995
1571,0.028704640000000062,42.137100000000004
1572,0.02872511999999994,42.19434
1573,0.02874559999999982,41.26734
1574,0.02876608000000014,41.8167
1575,0.02878656000000002,42.32016
1576,0.0288070399999999,44.68914
1577,0.02882752000000022,44.60904
1578,0.0288480000000001,45.44442000000001
1579,0.028868479999999978,45.04392000000001
1580,0.028888959999999856,44.334360000000004
1581,0.02890944000000018,44.10557999999999
1582,0.028929920000000057,44.8722
1583,0.028950399999999935,45.99378
1584,0.028970879999999814,45.35298
1585,0.028991360000000136,44.837999999999994
1586,0.029011840000000014,44.792100000000005
1587,0.029032319999999893,44.792100000000005
1588,0.029052800000000215,44.65476
1589,0.029073280000000094,44.712
1590,0.029093759999999972,44.586180000000006
1591,0.02911423999999985,44.6319
1592,0.029134720000000173,44.712
1593,0.02915520000000005,44.60904
1594,0.02917567999999993,44.57466
1595,0.029196159999999808,44.586180000000006
1596,0.02921664000000013,44.700660000000006
1597,0.02923712000000001,45.53604
1598,0.029257599999999887,45.93654
1599,0.02927808000000021,45.81072
1600,0.029298560000000088,45.81072
1601,0.029319039999999966,44.5176
1602,0.029339519999999845,42.697979999999994
1603,0.029360000000000167,39.79116
1604,0.029380480000000046,35.79714
1605,0.029400959999999924,34.618320000000004
1606,0.029421439999999802,34.355160000000005
1607,0.029441920000000125,33.92028
1608,0.029462400000000003,33.965999999999994
1609,0.02948287999999988,32.054939999999995
1610,0.029503360000000204,29.31984
1611,0.029523840000000082,23.9868
1612,0.02954431999999996,19.98144
1613,0.02956479999999984,16.250616
1614,0.02958528000000016,15.186312
1615,0.02960576000000004,15.037541999999998
1616,0.02962623999999992,16.696926
1617,0.029646719999999797,18.882720000000003
1618,0.02966720000000012,18.13896
1619,0.029687679999999998,17.601012
1620,0.029708159999999876,18.48222
1621,0.0297286400000002,17.337798
1622,0.029749120000000077,17.864226000000002
1623,0.029769599999999955,17.818452
1624,0.029790079999999833,17.852778
1625,0.029810560000000156,17.520912000000003
1626,0.029831040000000034,17.257698
1627,0.029851519999999913,18.012960000000003
1628,0.02987199999999979,18.92844
1629,0.029892480000000114,18.2763
1630,0.029912959999999992,18.219060000000002
1631,0.02993343999999987,18.379260000000002
1632,0.029953920000000193,18.379260000000002
1633,0.02997440000000007,17.990118
1634,0.02999487999999995,18.150299999999998
1635,0.030015359999999828,18.974339999999998
1636,0.03003584000000015,18.28764
1637,0.03005632000000003,17.829900000000002
1638,0.030076799999999907,18.17316
1639,0.03009728000000023,18.58518
1640,0.030117760000000108,18.03582
1641,0.030138239999999983,18.161820000000002
1642,0.03015871999999986,18.80262
1643,0.030179200000000184,18.161820000000002
1644,0.030199680000000062,17.967222000000003
1645,0.03022015999999994,18.619560000000003
1646,0.03024063999999982,18.33336
1647,0.03026112000000014,18.00162
1648,0.03028160000000002,18.402119999999996
1649,0.030302079999999898,18.74538
1650,0.03032256000000022,18.19602
1651,0.0303430400000001,18.550800000000002
1652,0.030363519999999977,18.60804
1653,0.030383999999999856,18.03582
1654,0.030404480000000178,18.18468
1655,0.030424960000000056,18.837
1656,0.030445439999999935,18.0702
1657,0.030465919999999813,18.17316
1658,0.030486400000000136,18.539460000000005
1659,0.030506880000000014,17.921447999999998
1660,0.030527359999999892,18.150299999999998
1661,0.030547840000000215,18.81414
1662,0.030568320000000093,18.2763
1663,0.03058879999999997,18.219060000000002
1664,0.03060927999999985,18.42498
1665,0.030629760000000172,17.749782000000003
1666,0.03065024000000005,18.104580000000002
1667,0.03067071999999993,18.64242
1668,0.03069119999999981,17.967222000000003
1669,0.030711680000000133,18.539460000000005
1670,0.030732160000000012,18.2763
1671,0.03075263999999989,17.807004000000003
1672,0.030773120000000213,18.848339999999997
1673,0.03079360000000009,18.413460000000004
1674,0.03081407999999997,18.150299999999998
1675,0.030834559999999848,18.24192
1676,0.03085504000000017,17.887121999999998
1677,0.03087552000000005,18.64242
1678,0.030895999999999927,18.219060000000002
1679,0.030916479999999805,18.24192
1680,0.030936960000000128,17.955774
1681,0.030957440000000006,17.669682
1682,0.030977919999999885,18.64242
1683,0.030998400000000207,17.978669999999997
1684,0.031018880000000085,18.56232
1685,0.031039359999999964,17.784126
1686,0.031059839999999842,18.29916
1687,0.031080320000000165,18.32202
1688,0.031100800000000043,18.264780000000002
1689,0.03112127999999992,18.09306
1690,0.0311417599999998,18.012960000000003
1691,0.031162240000000122,18.44784
1692,0.03118272,18.2763
1693,0.03120319999999988,18.058860000000003
1694,0.0312236800000002,18.17316
1695,0.03124416000000008,18.150299999999998
1696,0.03126463999999996,18.17316
1697,0.03128511999999984,17.61246
1698,0.03130560000000016,18.3906
1699,0.03132608000000004,18.17316
1700,0.03134655999999992,17.61246
1701,0.0313670399999998,18.2304
1702,0.03138752000000012,18.11592
1703,0.031408,17.704008
1704,0.03142847999999988,18.539460000000005
1705,0.0314489600000002,18.104580000000002
1706,0.03146944000000008,17.658234
1707,0.031489919999999956,18.436500000000002
1708,0.031510399999999834,17.635338
1709,0.03153088000000016,18.08172
1710,0.031551360000000035,17.372124000000003
1711,0.031571839999999914,18.127439999999996
1712,0.03159231999999979,16.639704000000002
1713,0.031612800000000114,16.52526
1714,0.03163327999999999,17.211906
1715,0.03165375999999987,17.406468
1716,0.031674240000000194,17.269128000000002
1717,0.03169472000000007,17.189027999999997
1718,0.03171519999999995,16.788474
1719,0.03173567999999983,17.051688
1720,0.03175616000000015,17.555238
1721,0.03177664000000003,17.257698
1722,0.03179711999999991,17.32635
1723,0.03181760000000023,17.406468
1724,0.03183808000000011,17.46369
1725,0.03185855999999999,17.257698
1726,0.031879039999999866,17.303472
1727,0.03189952000000019,17.383572
1728,0.031920000000000066,17.383572
1729,0.031940479999999945,17.269128000000002
1730,0.03196095999999982,17.429346000000002
1731,0.031981440000000146,17.223354
1732,0.032001920000000024,17.131806000000005
1733,0.0320223999999999,17.280576000000003
1734,0.032042880000000225,17.303472
1735,0.0320633600000001,17.292023999999998
1736,0.03208383999999998,17.337798
1737,0.03210431999999986,17.154702
1738,0.03212480000000018,17.372124000000003
1739,0.03214528000000006,17.532342
1740,0.03216575999999994,17.360694
1741,0.03218623999999982,17.372124000000003
1742,0.03220672000000014,17.509464
1743,0.03222720000000002,17.520912000000003
1744,0.0322476799999999,17.646786000000002
1745,0.03226816000000022,17.429346000000002
1746,0.0322886400000001,17.498016000000003
1747,0.032309119999999976,17.47512
1748,0.032329599999999854,17.46369
1749,0.03235008000000018,17.555238
1750,0.032370560000000055,17.623908
1751,0.032391039999999933,17.46369
1752,0.03241151999999981,17.452242
1753,0.032432000000000134,17.61246
1754,0.03245248000000001,17.669682
1755,0.03247295999999989,17.509464
1756,0.032493440000000214,17.32635
1757,0.03251392000000009,17.337798
1758,0.03253439999999997,17.47512
1759,0.03255487999999985,17.383572
1760,0.03257536000000017,17.440794
1761,0.03259584000000005,17.452242
1762,0.03261631999999993,17.440794
1763,0.032636799999999806,17.578134000000002
1764,0.03265728000000013,17.726903999999998
1765,0.03267776000000001,17.417898
1766,0.032698239999999885,17.509464
1767,0.03271872000000021,17.372124000000003
1768,0.032739200000000086,17.601012
1769,0.032759679999999965,17.429346000000002
1770,0.03278015999999984,17.498016000000003
1771,0.032800640000000165,17.509464
1772,0.032821120000000044,17.555238
1773,0.03284159999999992,17.32635
1774,0.0328620799999998,17.383572
1775,0.03288256000000012,17.452242
1776,0.03290304,17.623908
1777,0.03292351999999988,17.498016000000003
1778,0.0329440000000002,17.257698
1779,0.03296448000000008,17.566686
1780,0.03298495999999996,17.601012
1781,0.03300543999999984,17.417898
1782,0.03302592000000016,17.395020000000002
1783,0.03304640000000004,17.372124000000003
1784,0.03306687999999992,17.658234
1785,0.033087359999999795,17.498016000000003
1786,0.03310784000000012,17.417898
1787,0.033128319999999996,17.578134000000002
1788,0.033148799999999874,17.520912000000003
1789,0.0331692800000002,17.520912000000003
1790,0.033189760000000075,17.566686
1791,0.03321023999999995,17.417898
1792,0.03323071999999983,17.46369
1793,0.033251200000000154,17.314902
1794,0.03327168000000003,17.498016000000003
1795,0.03329215999999991,17.589564
1796,0.03331264000000023,17.46369
1797,0.03333312000000011,17.383572
1798,0.03335359999999999,17.452242
1799,0.03337407999999987,17.440794
1800,0.03339456000000019,17.498016000000003
1801,0.03341504000000007,17.372124000000003
1802,0.03343551999999995,17.440794
1803,0.033455999999999826,17.406468
1804,0.03347648000000015,17.349245999999997
1805,0.03349696000000003,17.143254
1806,0.033517439999999905,16.994484
1807,0.03353792000000023,16.891488000000003
1808,0.033558400000000106,18.68814
1809,0.033578879999999985,18.161820000000002
1810,0.03359935999999986,17.669682
1811,0.033619840000000185,17.566686
1812,0.033640320000000064,18.44784
1813,0.03366079999999994,19.53504
1814,0.03368127999999982,19.203120000000002
1815,0.03370176000000014,19.54656
1816,0.03372224000000002,19.43208
1817,0.0337427199999999,19.48932
1818,0.03376320000000022,19.2375
1819,0.0337836800000001,19.21464
1820,0.03380415999999998,19.4778
1821,0.03382463999999986,19.30626
1822,0.03384512000000018,19.43208
1823,0.03386560000000006,19.43208
1824,0.033886079999999937,19.30626
1825,0.033906559999999815,19.28322
1826,0.03392704000000014,19.294739999999997
1827,0.033947520000000016,19.43208
1828,0.033967999999999894,19.2375
1829,0.03398848000000022,19.340460000000004
1830,0.034008960000000095,19.43208
1831,0.03402943999999997,19.203120000000002
1832,0.03404991999999985,19.45494
1833,0.034070400000000174,19.43208
1834,0.03409088000000005,19.226160000000004
1835,0.03411135999999993,19.42056
1836,0.03413183999999981,19.294739999999997
1837,0.03415232000000013,18.859859999999998
1838,0.03417280000000001,19.45494
1839,0.03419327999999989,19.3977
1840,0.03421376000000021,19.145880000000002
1841,0.03423424000000009,18.848339999999997
1842,0.03425471999999997,16.239168000000003
1843,0.034275199999999846,15.037541999999998
1844,0.03429568000000017,14.797206
1845,0.03431616000000005,14.339448
1846,0.034336639999999925,14.259329999999999
1847,0.034357119999999804,19.5237
1848,0.034377600000000126,20.07288
1849,0.034398080000000004,16.136172000000002
1850,0.03441855999999988,15.609744000000001
1851,0.034439040000000205,15.563970000000001
1852,0.034459520000000084,15.609744000000001
1853,0.03447999999999996,15.357978000000001
1854,0.03450047999999984,13.263696
1855,0.03452096000000016,8.605962
1856,0.03454144000000004,7.919316000000001
1857,0.03456191999999992,7.621758
1858,0.0345823999999998,7.335666
1859,0.03460288000000012,6.603246
1860,0.03462336,5.092613999999999
1861,0.03464383999999988,4.749300000000001
1862,0.0346643200000002,4.657752
1863,0.03468480000000008,4.497534
1864,0.034705279999999956,4.428864
1865,0.034725759999999835,4.463190000000001
1866,0.03474624000000016,4.3029720000000005
1867,0.034766720000000036,4.222872000000001
1868,0.034787199999999914,4.417416
1869,0.03480767999999979,4.531859999999999
1870,0.034828160000000115,4.463190000000001
1871,0.03484863999999999,4.589082
1872,0.03486911999999987,4.3373159999999995
1873,0.034889600000000194,4.31442
1874,0.03491008000000007,4.291542
1875,0.03493055999999995,4.23432
1876,0.03495103999999983,4.428864
1877,0.03497152000000015,4.348745999999999
1878,0.03499200000000003,4.3716420000000005
1879,0.03501247999999991,4.23432
1880,0.03503296000000023,4.3029720000000005
1881,0.03505344000000011,4.360194
1882,0.03507391999999999,4.4059680000000006
1883,0.035094399999999866,4.005432
1884,0.03511488000000019,4.005432
1885,0.03513536000000007,4.394538000000001
1886,0.035155839999999945,4.394538000000001
1887,0.035176319999999824,4.23432
1888,0.035196800000000146,4.142754
1889,0.035217280000000024,4.3029720000000005
1890,0.0352377599999999,4.177098
1891,0.035258240000000225,4.131324
1892,0.035278720000000104,4.394538000000001
1893,0.03529919999999998,4.211424
1894,0.03531967999999986,4.199976
1895,0.03534016000000018,4.291542
1896,0.03536064000000006,4.4059680000000006
1897,0.03538111999999994,4.222872000000001
1898,0.03540159999999982,4.3716420000000005
1899,0.03542208000000014,4.222872000000001
1900,0.03544256000000002,4.199976
1901,0.0354630399999999,4.142754
1902,0.03548352000000022,4.257198
1903,0.0355040000000001,4.3373159999999995
1904,0.035524479999999976,4.16565
1905,0.035544959999999855,4.474638000000001
1906,0.03556544000000018,4.3373159999999995
1907,0.035585920000000056,4.211424
1908,0.035606399999999934,4.4403120000000005
1909,0.03562687999999981,4.394538000000001
1910,0.035647360000000135,4.394538000000001
1911,0.03566784000000001,4.4059680000000006
1912,0.03568831999999989,4.257198
1913,0.035708800000000214,4.4059680000000006
1914,0.03572928000000009,4.428864
1915,0.03574975999999997,4.31442
1916,0.03577023999999985,4.268646
1917,0.03579072000000017,4.463190000000001
1918,0.03581120000000005,4.4059680000000006
1919,0.03583167999999993,4.3373159999999995
1920,0.03585215999999981,4.177098
1921,0.03587264000000013,4.348745999999999
1922,0.03589312000000001,4.291542
1923,0.035913599999999886,4.199976
1924,0.03593408000000021,4.4059680000000006
1925,0.03595456000000009,4.119876
1926,0.035975039999999965,4.348745999999999
1927,0.035995519999999843,4.108428
1928,0.036016000000000166,4.222872000000001
1929,0.036036480000000044,4.268646
1930,0.03605695999999992,4.211424
1931,0.0360774399999998,4.463190000000001
1932,0.036097920000000124,4.257198
1933,0.0361184,4.0512060000000005
1934,0.03613887999999988,4.257198
1935,0.0361593600000002,4.348745999999999
1936,0.03617984000000008,4.23432
1937,0.03620031999999996,4.16565
1938,0.03622079999999984,4.3029720000000005
1939,0.03624128000000016,4.23432
1940,0.03626176000000004,4.211424
1941,0.03628223999999992,4.325868
1942,0.036302719999999795,4.188546
1943,0.03632320000000012,4.188546
1944,0.036343679999999996,4.417416
1945,0.036364159999999875,4.199976
1946,0.0363846400000002,4.291542
1947,0.036405120000000075,4.360194
1948,0.036425599999999954,4.280094
1949,0.03644607999999983,4.280094
1950,0.036466560000000155,4.543308000000001
1951,0.03648704000000003,4.669182
1952,0.03650751999999991,4.554756
1953,0.036528000000000234,4.291542
1954,0.03654848000000011,4.09698
1955,0.03656895999999999,4.280094
1956,0.03658943999999987,4.268646
1957,0.03660992000000019,4.142754
1958,0.03663040000000007,4.16565
1959,0.03665087999999995,4.211424
1960,0.03667135999999983,4.142754
1961,0.03669184000000015,4.268646
1962,0.03671232000000003,4.16565
1963,0.036732799999999906,4.348745999999999
1964,0.03675328000000023,4.325868
1965,0.03677376000000011,4.4403120000000005
1966,0.036794239999999985,4.3029720000000005
1967,0.03681471999999986,4.062654
1968,0.036835200000000186,4.142754
1969,0.036855680000000064,4.09698
1970,0.03687615999999994,4.291542
1971,0.03689663999999982,4.23432
1972,0.03691712000000014,4.188546
1973,0.03693760000000002,4.039758
1974,0.0369580799999999,4.45176
1975,0.03697856000000022,4.463190000000001
1976,0.0369990400000001,4.23432
1977,0.03701951999999998,4.154202
1978,0.03703999999999986,4.131324
1979,0.03706048000000018,4.3029720000000005
1980,0.03708096000000006,4.16565
1981,0.03710143999999994,4.268646
1982,0.037121919999999815,4.325868
1983,0.03714240000000014,4.31442
1984,0.037162880000000016,4.3373159999999995
1985,0.037183359999999895,4.394538000000001
1986,0.03720384000000022,4.3373159999999995
1987,0.037224320000000095,4.3716420000000005
1988,0.037244799999999974,4.24575
1989,0.03726527999999985,4.577634000000001
1990,0.037285760000000175,4.23432
1991,0.03730624000000005,4.497534
1992,0.03732671999999993,4.23432
1993,0.03734719999999981,4.3373159999999995
1994,0.03736768000000013,4.177098
1995,0.03738816000000001,4.085532000000001
1996,0.03740863999999989,4.3029720000000005
1997,0.03742912000000021,4.119876
1998,0.03744960000000009,4.291542
1999,0.03747007999999997,4.028328
2000,0.037490559999999847,4.3029720000000005
2001,0.03751104000000017,4.211424
2002,0.03753152000000005,4.177098
2003,0.037551999999999926,4.3029720000000005
2004,0.037572479999999804,4.3373159999999995
2005,0.03759296000000013,4.45176
2006,0.037613440000000005,4.085532000000001
2007,0.03763391999999988,4.3373159999999995
2008,0.037654400000000206,4.428864
2009,0.037674880000000084,4.3029720000000005
2010,0.03769535999999996,4.291542
2011,0.03771583999999984,4.360194
2012,0.03773632000000016,4.24575
2013,0.03775680000000004,4.268646
2014,0.03777727999999992,4.31442
2015,0.0377977599999998,4.4059680000000006
2016,0.03781824000000012,4.16565
2017,0.03783872,4.31442
2018,0.03785919999999988,4.348745999999999
2019,0.0378796800000002,4.543308000000001
2020,0.03790016000000008,4.268646
2021,0.03792063999999996,4.348745999999999
2022,0.037941119999999835,4.486086
2023,0.03796160000000016,4.24575
2024,0.037982080000000036,4.4059680000000006
2025,0.038002559999999914,4.3029720000000005
2026,0.03802303999999979,4.463190000000001
2027,0.038043520000000115,4.23432
2028,0.038063999999999994,4.348745999999999
2029,0.03808447999999987,4.497534
2030,0.038104960000000195,4.291542
2031,0.03812544000000007,4.211424
2032,0.03814591999999995,4.108428
2033,0.03816639999999983,4.3716420000000005
2034,0.03818688000000015,4.3716420000000005
2035,0.03820736000000003,4.360194
2036,0.03822783999999991,4.325868
2037,0.03824832000000023,4.3373159999999995
2038,0.03826880000000011,4.38309
2039,0.03828927999999999,3.9482099999999996
2040,0.038309759999999866,4.45176
2041,0.03833024000000019,4.188546
2042,0.03835072000000007,4.417416
2043,0.038371199999999946,4.291542
2044,0.038391679999999824,4.291542
2045,0.038412160000000146,4.09698
2046,0.038432640000000025,4.028328
2047,0.0384531199999999,4.577634000000001
2048,0.038473600000000226,4.154202
2049,0.038494080000000104,4.199976


==> measurements/training_S5.csv <==
epoch,num_trials,train_loss,train_metric,learning_rate,valid_loss,valid_metric,INQ/fraction
0,60,1.403850442171097,0.24592875416080157,0.0010000000474974513,1.386382919549942,0.2545289846758047,0.0
1,60,1.3877918938795726,0.27169211283326156,0.0010000000474974513,1.3860623200734459,0.2578502394258976,0.0
2,60,1.3787624994913732,0.28473282332221655,0.0010000000474974513,1.3858092745145163,0.25863526463508607,0.0
3,60,1.3718377610047658,0.29809160307049737,0.0010000000474974513,1.3855265140533448,0.2614130424956481,0.0
4,60,1.3622782071431478,0.31838422392805427,0.0010000000474974513,1.3851492663224538,0.2661231863001981,0.0
5,60,1.3575837333997092,0.32856234014034263,0.0010000000474974513,1.3846363385518392,0.27047101308902105,0.0
6,60,1.3454653859138488,0.3472646296024322,0.0010000000474974513,1.3839405020078024,0.2726449256141981,0.0
7,60,1.3333937307198842,0.3704198474685351,0.0010000000474974513,1.3830266316731776,0.2809178729852041,0.0
8,60,1.3271980146567028,0.37188295076290767,0.0010000000474974513,1.3818420052528382,0.29112318605184556,0.0
9,60,1.3147643188635507,0.3948473279674848,0.0010000000474974513,1.380416786670685,0.3012077271938324,0.0
10,60,1.3020198643207546,0.4132315531373024,0.0010000000474974513,1.3786689639091492,0.31352656831343967,0.0
11,60,1.2850291411081949,0.4302798961599667,0.0010000000474974513,1.3764860073725382,0.3256038631002108,0.0
12,60,1.2772203187147781,0.4323791335026423,0.0010000000474974513,1.3737537284692123,0.3379227057099342,0.0
13,60,1.2622488896052042,0.45407124708096186,0.0010000000474974513,1.370577045281728,0.3585144932071369,0.0
14,60,1.2453048626581829,0.4581424926718076,0.0010000000474974513,1.3668431540330253,0.3688405791918437,0.0
15,60,1.2377444644769033,0.4650127207239469,0.0010000000474974513,1.3628233671188354,0.38278985520203906,0.0
16,60,1.2148749987284342,0.4857506369551023,0.0010000000474974513,1.3576852222283682,0.39945652335882187,0.0
17,60,1.1978958805402125,0.49662849654754004,0.0010000000474974513,1.3519655783971152,0.40736714998881024,0.0
18,60,1.1859832644462585,0.5096692120035488,0.0010000000474974513,1.3456964492797852,0.41829710056384406,0.0
19,60,1.1597907702128087,0.5225826958815258,0.0010000000474974513,1.338201783100764,0.43061593969662987,0.0
20,60,1.1537650366624195,0.5283078884085017,0.0010000000474974513,1.3300729632377621,0.44287439485390984,0.0
21,60,1.1360959659020105,0.5363867680231728,0.0010000000474974513,1.321802173058192,0.45410627822081245,0.0
22,60,1.112798488140106,0.5462468201915424,0.0010000000474974513,1.3122480471928912,0.4610507224996885,0.0
23,60,1.1005393058061599,0.5546437670787178,0.0010000000474974513,1.302731422583262,0.46859903236230216,0.0
24,60,1.0882000694672267,0.5626590371131895,0.0010000000474974513,1.2923621575037643,0.47210144499937695,0.0
25,60,1.0659599721431734,0.5791984702150026,0.0010000000474974513,1.2812980294227598,0.48429951320091885,0.0
26,60,1.05397828022639,0.5776717563470205,0.0010000000474974513,1.2697884062925973,0.4935990293820699,0.0
27,60,1.038962018489837,0.5854961847265562,0.0010000000474974513,1.2579304933547975,0.4995169033606847,0.0
28,60,1.0257894287506744,0.5934478292862576,0.0010000000474974513,1.245104577143987,0.5082729414105414,0.0
29,60,1.0047265489896142,0.6056615769863131,0.0010000000474974513,1.233216591676076,0.5132850199937821,0.0
30,60,0.9977324614922206,0.6080788791179655,0.0010000000474974513,1.2210703074932099,0.5184782539804778,0.0
31,60,0.9919585118691123,0.6068066095312435,0.0010000000474974513,1.2077797055244446,0.525543471177419,0.0
32,60,0.9664921641349793,0.6227099239826203,0.0010000000474974513,1.1949837386608129,0.5283816347519557,0.0
33,60,0.9529115855693817,0.6313613226016361,0.0010000000474974513,1.1812573015689845,0.5346618269880611,0.0
34,60,0.9427003631989161,0.6326335847377778,0.0010000000474974513,1.1677722314993546,0.5461352566878,0.0
35,60,0.936782502134641,0.6340966900189717,0.0010000000474974513,1.1549459020296733,0.5527777711550396,0.0
36,60,0.9234282861153285,0.63810432155927,0.0010000000474974513,1.1438499689102177,0.553140087425709,0.0
37,60,0.9063330928484599,0.6466921120882034,0.0010000000474974513,1.130811733007431,0.5582125519712767,0.0
38,60,0.9220622450113296,0.6372137367725372,0.0010000000474974513,1.1187542617321014,0.5627415388822555,0.0
39,60,0.9092159708340962,0.6463104297717412,0.0010000000474974513,1.1081573436657588,0.5616545796394348,0.0
40,60,0.869777770837148,0.6659669210513431,0.0010000000474974513,1.0944841782251988,0.5674516836802165,0.0
41,60,0.8765178422133127,0.665139952301979,0.0010000000474974513,1.0833832323551176,0.5693840503692625,0.0
42,60,0.8647560854752858,0.6640585233767827,0.0010000000474974513,1.0721000572045651,0.5797705223162969,0.0
43,60,0.8468040188153585,0.6768447826306023,0.0010000000474974513,1.0622710376977922,0.5816425025463104,0.0
44,60,0.837157420317332,0.6789440194765727,0.0010000000474974513,1.052072697877884,0.5844202816486361,0.0
45,60,0.8395909041166305,0.6768447816371918,0.0010000000474974513,1.0420069376627605,0.589673907558123,0.0
46,60,0.8210435797770818,0.6874681929747265,0.0010000000474974513,1.0328107138474782,0.5980676273504891,0.0
47,60,0.8268325636784236,0.6846055964628855,0.0010000000474974513,1.0237034400304157,0.5996376762787501,0.0
48,60,0.8155744244654973,0.690521627664566,0.0010000000474974513,1.0145174761613207,0.5984903325637182,0.0
49,60,0.7891231030225754,0.7036895632743838,0.0010000000474974513,1.004986477891604,0.6047101388374964,0.0
50,60,0.7908706744511922,0.7026717493931453,0.0010000000474974513,0.9962119440237681,0.6105676273504891,0.0
51,60,0.7915030767520269,0.6977099200089772,0.0010000000474974513,0.9839378068844478,0.6190821260213852,0.0
52,60,0.7926189164320628,0.6918575048446656,0.0010000000474974513,0.9776863197485606,0.6182971020539602,0.0
53,60,0.7671072681744893,0.7108142465353012,0.0010000000474974513,0.9717657168706259,0.6199879268805186,0.0
54,60,0.7776010423898697,0.7044529249270757,0.0010000000474974513,0.9637751231590906,0.6209541042645772,0.0
55,60,0.7713942219813666,0.7068066159884137,0.0010000000474974513,0.9545285979906718,0.6298913061618805,0.0
56,60,0.7511611610651017,0.7141221364339194,0.0010000000474974513,0.9499576340119044,0.627717394630114,0.0
57,60,0.7347842216491699,0.7223282426595687,0.0010000000474974513,0.9488443652788798,0.6250000039736429,0.0
58,60,0.738678507010142,0.7190839658180873,0.0010000000474974513,0.9400832086801529,0.6285024166107179,0.0
59,60,0.7332948933045069,0.7229643742243449,0.0010000000474974513,0.9317052096128464,0.6348429987827937,0.0
60,60,0.7423670798540115,0.7174936344226202,0.0010000000474974513,0.9293070554733276,0.6332729528347651,0.0
61,60,0.7221835245688756,0.7302798986434936,0.0010000000474974513,0.9240249226490657,0.6321859965721767,0.0
62,60,0.7192935178677242,0.7265267113844552,0.0010000000474974513,0.9181305835644404,0.6349033882220588,0.0
63,60,0.7031729718049368,0.737404582897822,0.0010000000474974513,0.9136035243670145,0.637500007947286,0.0
64,60,0.6947488784790039,0.7394402037064235,0.0010000000474974513,0.9087302347024282,0.6425724714994431,0.0
65,60,0.6936814804871877,0.7384223947922389,0.0010000000474974513,0.9046376566092174,0.6452898641427358,0.0
66,60,0.691590036948522,0.7381043255329132,0.0010000000474974513,0.9009576727946599,0.6449879338343938,0.0
67,60,0.6838812361160914,0.7423027962446213,0.0010000000474974513,0.8982039332389832,0.6452294796705244,0.0
68,60,0.6759484877189,0.7483460595210393,0.0010000000474974513,0.8977123041947682,0.6450483193000157,0.0
69,60,0.6672301501035689,0.7495547105868657,0.0010000000474974513,0.8901110182205836,0.6500000109275182,0.0
70,60,0.6702488164107004,0.7520356218020121,0.0010000000474974513,0.8883444398641587,0.652173924446106,0.0
71,60,0.6665996581315994,0.7490458011627197,0.0010000000474974513,0.8867592811584473,0.6501811712980273,0.0
72,60,0.6484040458997088,0.7581424941619237,0.0010000000474974513,0.8838851084311803,0.6495773037274678,0.0
73,60,0.6554473926623664,0.7564249366521836,0.0010000000474974513,0.8797044078509013,0.6532608817021052,0.0
74,60,0.6602315038442612,0.75286259551843,0.0010000000474974513,0.874997275074323,0.6541666785875955,0.0
75,60,0.6601189593474073,0.7530534386634825,0.0010000000474974513,0.8748767415682475,0.652173924446106,0.0
76,60,0.6228046427170436,0.7698473264773686,0.0010000000474974513,0.8751694589853287,0.6535024275382358,0.0
77,60,0.6391989419857661,0.7601145009199778,0.0010000000474974513,0.8675993174314499,0.6599637856086095,0.0
78,60,0.6231536507606507,0.7700381656487783,0.0010000000474974513,0.8641218036413193,0.6580314129590988,0.0
79,60,0.6367026388645172,0.7641857484976451,0.0010000000474974513,0.8643488228321076,0.6593599160512286,0.0
80,60,0.623731737335523,0.7695928742488225,0.0010000000474974513,0.859469336271286,0.6600241680939992,0.0
81,60,0.6234688351551692,0.7681933820247651,0.0010000000474974513,0.8618438303470611,0.6603864868481956,0.0
82,60,0.6204007397095365,0.7682569970687231,0.0010000000474974513,0.8616317888100942,0.6601449410120648,0.0
83,60,0.6112339655558269,0.7749999970197677,0.0010000000474974513,0.8574011971553167,0.6617149869600932,0.0
84,60,0.5993128572901091,0.7794529229402543,0.0010000000474974513,0.8565318902333577,0.6614734411239624,0.0
85,60,0.6020985076824825,0.7707379142443339,0.0010000000474974513,0.8523972084124883,0.6666666805744172,0.0
86,60,0.6029225289821623,0.7750000009934106,0.0010000000474974513,0.854656853278478,0.6657608846823374,0.0
87,60,0.6053584764401115,0.7777989824612935,0.0010000000474974513,0.8545238892237346,0.6634058097998298,0.0
88,60,0.5956178178389865,0.7770992428064346,0.0010000000474974513,0.8489827861388525,0.6657608856757482,0.0
89,60,0.5930214539170264,0.7794529318809509,0.0010000000474974513,0.8495689630508423,0.6659420430660248,0.0
90,60,0.5747681895891827,0.7898854931195576,0.0010000000474974513,0.8456268350283305,0.6687802076339722,0.0
91,60,0.5681674172480898,0.7877862592538197,0.0010000000474974513,0.8420450727144877,0.6710748940706251,0.0
92,60,0.5741395225127539,0.7838422387838364,0.0010000000474974513,0.841507284839948,0.671678759654363,0.0
93,60,0.5794225975871089,0.7818702310323715,0.0010000000474974513,0.8435245911280315,0.6698067794243495,0.0
94,60,0.5789501508076987,0.7804707368214925,0.0010000000474974513,0.8414084762334824,0.6693236877520878,0.0
95,60,0.5764930884043377,0.7857506384452184,0.0010000000474974513,0.8427535305420558,0.6664855202039082,0.0
96,60,0.5543474256992333,0.7940839737653732,0.0010000000474974513,0.8442783772945404,0.6667270710070927,0.0
97,60,0.541785843670368,0.795928755402565,0.0010000000474974513,0.842459632953008,0.6666666825612385,0.0
98,60,0.5663048441211382,0.7856870253880819,0.0010000000474974513,0.8382357348998387,0.6678744127353031,0.0
99,60,0.5736005559563637,0.7852417260408402,0.0010000000474974513,0.8366755803426107,0.6719806919495265,0.0
100,60,0.5592455089092253,0.7937022934357325,0.0010000000474974513,0.8397916257381439,0.6705918023983638,0.0
101,60,0.5408120398720105,0.7935114532709122,0.0010000000474974513,0.8367641975482305,0.6710145095984141,0.0
102,60,0.541362286110719,0.7982188284397125,0.0010000000474974513,0.8368449926376342,0.6702898710966108,0.0
103,60,0.5391326755285265,0.7956743021806082,0.0010000000474974513,0.8371070285638174,0.6728260993957519,0.0
104,60,0.5424218505620954,0.7993002573649088,0.0010000000474974513,0.8418884565432866,0.668961368004481,0.0
105,60,0.5409780253966651,0.7999999990065892,0.0010000000474974513,0.8333514004945755,0.6706521908442179,0.0
106,60,0.5355760807792348,0.7979007661342621,0.0010000000474974513,0.8281119287014007,0.6749396314223605,0.0
107,60,0.5344005475441616,0.8003180712461472,0.0010000000474974513,0.8355323622624079,0.6713768283526103,0.0
108,60,0.5324821665883065,0.8018447836240132,0.0010000000474974513,0.8359718849261601,0.6714976012706757,0.0
109,60,0.504764703909556,0.8144401997327805,0.0010000000474974513,0.8363664001226425,0.6724637836217878,0.0
110,60,0.5467739398280782,0.7995547076066335,0.0010000000474974513,0.8323467880487442,0.6748188545306524,0.0
111,60,0.5219840203722315,0.8043257007996242,0.0010000000474974513,0.8271038999160131,0.6759058117866517,0.0
112,60,0.5256448040405911,0.8051526715358098,0.0010000000474974513,0.8305893182754517,0.6782004982233047,0.0
113,60,0.49146254658699035,0.8188931316137313,0.0010000000474974513,0.830301554997762,0.6785628169775009,0.0
114,60,0.4993401785691579,0.8155216296513875,0.0010000000474974513,0.8294390320777894,0.677596631646156,0.0
115,60,0.5275282248854637,0.8036895672480265,0.0010000000474974513,0.8329556663831075,0.6774154752492905,0.0
116,60,0.5171484594543776,0.8059796452522278,0.0010000000474974513,0.8371328135331473,0.6719806909561157,0.0
117,60,0.4886077140768369,0.8200381726026535,0.0010000000474974513,0.8303691228230794,0.6756642669439316,0.0
118,60,0.4892972330252329,0.8195292641719182,0.0010000000474974513,0.8297697126865387,0.6768116086721421,0.0
119,60,0.5156853069861731,0.8100508928298951,0.0010000000474974513,0.82452292740345,0.6801932523647944,0.0
120,60,0.46603494336207707,0.8259541998306911,0.0010000000474974513,0.8287713239590327,0.6756642679373424,0.0
121,60,0.5052379031976065,0.8112595409154892,0.0010000000474974513,0.8278361807266871,0.6774154742558797,0.0
122,60,0.5005940655867258,0.8160941501458486,0.0010000000474974513,0.8267306754986445,0.6766304522752762,0.0
123,60,0.48820554167032243,0.818320612112681,0.0010000000474974513,0.8279371698697408,0.6798913200696309,0.0
124,60,0.4890828639268875,0.8195292631785075,0.0010000000474974513,0.8240058700243632,0.6827898701032002,0.0
125,60,0.4846458092331886,0.820737914244334,0.0010000000474974513,0.8271780192852021,0.6791666825612386,0.0
126,60,0.48337257901827496,0.8203562339146931,0.0010000000474974513,0.8359007984399796,0.6739130606253941,0.0
127,60,0.47502837429443995,0.8251908451318741,0.0010000000474974513,0.8343354731798172,0.6762681315342586,0.0
128,60,0.4763940304517746,0.8234096705913544,0.0010000000474974513,0.8371287147204082,0.676147359609604,0.0
129,60,0.4901504119237264,0.8183206131060918,0.0010000000474974513,0.8285053004821141,0.6801328659057617,0.0
130,60,0.4907346432407697,0.8190203547477722,0.0010000000474974513,0.8212261527776719,0.6838768263657887,0.0
131,60,0.4919195234775543,0.8178117056687673,0.0010000000474974513,0.8258122394482295,0.6795893877744674,0.0
132,60,0.46486308226982753,0.827608143289884,0.0010000000474974513,0.8293173174063365,0.6795893877744674,0.0
133,60,0.47267769028743106,0.8255089044570922,0.0010000000474974513,0.8284022907416025,0.6815821419159572,0.0
134,60,0.45185007005929945,0.8341603090365728,0.0010000000474974513,0.8246577680110931,0.682548322280248,0.0
135,60,0.45228468378384906,0.8304071287314098,0.0010000000474974513,0.8232874721288681,0.6842391461133956,0.0
136,60,0.4638617883125941,0.829134859641393,0.0010000000474974513,0.8299514949321747,0.6801932533582052,0.0
137,60,0.5079191366831463,0.8080152690410614,0.0010000000474974513,0.8300698280334473,0.6801328659057617,0.0
138,60,0.4490031997362773,0.834605598449707,0.0010000000474974513,0.8323731114466985,0.6797705461581548,0.0
139,60,0.440905853609244,0.8397582709789276,0.0010000000474974513,0.8303749154011408,0.6751207888126375,0.0
140,60,0.45568063159783684,0.8323791325092316,0.0010000000474974513,0.8273770103851954,0.6766304512818654,0.0
141,60,0.46199628015359245,0.8298982203006744,0.0010000000474974513,0.8275859008232752,0.6818236867586773,0.0
142,60,0.45532063295443853,0.8350508908430735,0.0010000000474974513,0.827143504222234,0.682306778430939,0.0
143,60,0.44033836921056113,0.837213741739591,0.0010000000474974513,0.8288406749566396,0.6823671638965607,0.0
144,60,0.46318288495143256,0.8246183226505915,0.0010000000474974513,0.8322783797979355,0.6790459076563515,0.0
145,60,0.46135382453600565,0.8278625935316086,0.0010000000474974513,0.8275803287823995,0.6820652325948079,0.0
146,60,0.44720271130402883,0.8335877895355225,0.0010000000474974513,0.8339726855357488,0.6798309336105982,0.0
147,60,0.4311381161212921,0.8407124688227972,0.0010000000474974513,0.8352985282739004,0.6779589513937634,0.0
148,60,0.45375522375106814,0.8346692115068436,0.0010000000474974513,0.8310961812734604,0.6787439753611882,0.0
149,60,0.435032698015372,0.8412849853436152,0.0010000000474974513,0.8329124530156453,0.6821860045194625,0.0
150,60,0.4359402691324552,0.8387404610713323,0.0010000000474974513,0.8325419108072917,0.6830918023983635,0.0
151,60,0.4359819024801254,0.8417938987414042,0.0010000000474974513,0.8250823030869167,0.6832125763098399,0.0
152,60,0.43359305560588834,0.8389949132998784,0.0010000000474974513,0.8279398004213969,0.6819444596767426,0.0
153,60,0.4377260237932205,0.8367048343022664,0.0010000000474974513,0.8325742890437444,0.680917888879776,0.0
154,60,0.4168162311116854,0.84510178565979,0.0010000000474974513,0.8355368435382843,0.6818840722242989,0.0
155,60,0.41528104841709135,0.8498091628154119,0.0010000000474974513,0.8352963815132777,0.6785628159840902,0.0
156,60,0.4272720019022624,0.8416030526161193,0.0010000000474974513,0.8381916552782058,0.6754831065734227,0.0
157,60,0.42918359984954196,0.841793895761172,0.0010000000474974513,0.8416924734910329,0.6769323825836182,0.0
158,60,0.43978046576182045,0.8344147602717081,0.0010000000474974513,0.8386418173710505,0.677958952387174,0.0
159,60,0.4283786212404569,0.8386768450339636,0.0010000000474974513,0.8342022766669591,0.6790459076563516,0.0
160,60,0.4203723415732384,0.8440203567345937,0.0010000000474974513,0.8382652878761292,0.6795893867810567,0.0
161,60,0.4260221684972445,0.8436386744181316,0.0010000000474974513,0.8389061818520228,0.6777777940034865,0.0
162,60,0.4027653783559799,0.8504452963670095,0.0010000000474974513,0.8377959678570429,0.6787439753611884,0.0
163,60,0.40940825740496317,0.8475190897782644,0.0010000000474974513,0.8344264845053354,0.6817029148340226,0.0
164,60,0.4134007821480433,0.8453562388817469,0.0010000000474974513,0.8321996649106344,0.6815821409225463,0.0
165,60,0.40599734683831534,0.8487277338902156,0.0010000000474974513,0.8324219177166621,0.6829106440146764,0.0
166,60,0.42620548059542973,0.8431297769149144,0.0010000000474974513,0.8342411855856577,0.6832729627688726,0.0
167,60,0.4062292327483495,0.850508909424146,0.0010000000474974513,0.8354982733726501,0.679106296102206,0.0
168,60,0.4057762955625852,0.8512086530526479,0.0010000000474974513,0.8351778646310171,0.6821860055128733,0.0
169,60,0.40446179211139677,0.8508905827999115,0.0010000000474974513,0.8323344926039378,0.6823067794243495,0.0
170,60,0.4055410395065943,0.8510178158680598,0.0010000000474974513,0.830115818977356,0.684239145119985,0.0
171,60,0.4125213806827863,0.8488549639781316,0.0010000000474974513,0.832486379146576,0.6853261003891628,0.0
172,60,0.3908226768175761,0.8545801530281703,0.0010000000474974513,0.8372035314639409,0.6840579847494762,0.0
173,60,0.4005936895807584,0.8555343528588613,0.0010000000474974513,0.8395297080278397,0.6836352785428365,0.0
174,60,0.41185908814271294,0.8451017796993255,0.0010000000474974513,0.8387344300746917,0.6822463929653168,0.0
175,60,0.3891498183210691,0.8571246872345607,0.0010000000474974513,0.8317858209212621,0.6874396274487178,0.0
176,60,0.3881949777404467,0.8565521677335103,0.0010000000474974513,0.831747712691625,0.6873188545306526,0.0
177,60,0.390873384475708,0.8568066189686457,0.0010000000474974513,0.8415986359119415,0.6829106420278549,0.0
178,60,0.3689630771676699,0.8623409698406855,0.0010000000474974513,0.8379035055637359,0.6849637826283774,0.0
179,60,0.3885196417570114,0.8536895692348481,0.0010000000474974513,0.8316841393709182,0.6911232014497121,0.0
180,60,0.3910173445940018,0.8561068703730901,0.0010000000474974513,0.8319331745306651,0.6882850378751755,0.0
181,60,0.3878789777557055,0.8553435156742731,0.0010000000474974513,0.8381862044334412,0.6841183731953303,0.0
182,60,0.3854528804620107,0.8585241744915645,0.0010000000474974513,0.8393033444881439,0.683031415939331,0.0
183,60,0.3814143513639768,0.8633587827285131,0.0010000000474974513,0.8402387509743373,0.6829106430212657,0.0
184,60,0.40169678777456286,0.8529898216327031,0.0010000000474974513,0.8416898916165034,0.682608711719513,0.0
185,60,0.388784870505333,0.8572519103686015,0.0010000000474974513,0.8444159100453059,0.6839975992838542,0.0
186,60,0.39614513218402864,0.8522900809844335,0.0010000000474974513,0.843235566218694,0.6821860045194625,0.0
187,60,0.3884587680300077,0.855089063445727,0.0010000000474974513,0.8452935298283895,0.6810990492502851,0.0
188,60,0.4005865683158239,0.8519720117251078,0.0010000000474974513,0.843191663424174,0.6815821409225464,0.0
189,60,0.380185005068779,0.8552162885665894,0.0010000000474974513,0.843949713309606,0.6806159565846125,0.0
190,60,0.3746827612320582,0.8613867670297622,0.0010000000474974513,0.8474122812350591,0.6816425263881684,0.0
191,60,0.38431900491317117,0.8594147602717082,0.0010000000474974513,0.8436763693888982,0.6820048461357753,0.0
192,60,0.3956328297654788,0.8526717573404312,0.0010000000474974513,0.8432371894518534,0.6837560544411342,0.0
193,60,0.37687710821628573,0.8580788811047871,0.0010000000474974513,0.8477610180775325,0.6806763450304667,0.0
194,60,0.3725050116578738,0.8626590371131897,0.0010000000474974513,0.8526071677605311,0.679106296102206,0.0
195,60,0.38650724738836295,0.8555343518654506,0.0010000000474974513,0.8484436283508937,0.6824275523424148,0.0
196,60,0.3818264201283455,0.8547709921995799,0.0010000000474974513,0.8482152670621872,0.6817029138406118,0.0
197,60,0.3609998683134715,0.8655216286579768,0.0010000000474974513,0.8450120190779368,0.6823671658833824,0.0
198,60,0.3644102488954862,0.8632951666911443,0.0010000000474974513,0.8487062285343806,0.6818236857652664,0.0
199,60,0.36825340539217,0.8632951637109121,0.0010000000474974513,0.842827167113622,0.683635281523069,0.0
200,60,0.37646930317083993,0.8596692144870758,0.0010000000474974513,0.8433535655339559,0.6849637826283772,0.0
201,60,0.3641927336653074,0.867175571123759,0.0010000000474974513,0.8441833019256592,0.6832729627688728,0.0
202,60,0.368491367995739,0.8628498772780101,0.0010000000474974513,0.8471437613169353,0.6859903534253439,0.0
203,60,0.3685288533568382,0.8629770994186401,0.0010000000474974513,0.850331558783849,0.6849637826283775,0.0
204,60,0.3638996109366417,0.8653307914733886,0.0010000000474974513,0.8540116518735885,0.6832729627688724,0.0
205,60,0.36447799851497015,0.864122141400973,0.0010000000474974513,0.8539983193079631,0.6836956679821015,0.0
206,60,0.3592648302515348,0.8667938977479934,0.0010000000474974513,0.8498067547877629,0.684541078408559,0.0
207,60,0.3726021428902944,0.8611323177814484,0.0010000000474974513,0.845523801445961,0.6862922857205073,0.0
208,60,0.36430226266384125,0.8585877885421117,0.0010000000474974513,0.845738144715627,0.687741560737292,0.0
209,60,0.35937774926424026,0.8676844785610834,0.0010000000474974513,0.8530644069115321,0.6846618513266247,0.0
210,60,0.3355801314115524,0.8744910925626754,0.0010000000474974513,0.8507876853148143,0.6829710294802983,0.0
211,60,0.3538053457935651,0.8699109415213268,0.0010000000474974513,0.8486407498518626,0.6848430087169013,0.0
212,60,0.3508110577861468,0.8697201013565063,0.0010000000474974513,0.8528138379255931,0.6847826232512791,0.0
213,60,0.3477278744180997,0.8715648849805196,0.0010000000474974513,0.8529126236836115,0.6861715128024419,0.0
214,60,0.3605748161673546,0.8654580195744832,0.0010000000474974513,0.8506865620613098,0.6852053274710973,0.0
215,60,0.35409627358118695,0.8665394425392152,0.0010000000474974513,0.860290511449178,0.6837560524543126,0.0
216,60,0.3471838404734929,0.8716284960508347,0.0010000000474974513,0.8608384837706884,0.6823671629031499,0.0
217,60,0.3631233870983124,0.8649491151173909,0.0010000000474974513,0.857738717397054,0.6827294826507568,0.0
218,60,0.356363778313001,0.868702291448911,0.0010000000474974513,0.8542708138624827,0.6867149889469146,0.0
219,60,0.33655096689860026,0.8783715019623438,0.0010000000474974513,0.8551727324724198,0.6856884211301802,0.0
220,60,0.34573463499546053,0.8729643781979879,0.0010000000474974513,0.853262706597646,0.6849033971627552,0.0
221,60,0.361689234773318,0.8678753197193145,0.0010000000474974513,0.8547893921534221,0.6858091940482457,0.0
222,60,0.35419821441173555,0.86685751080513,0.0010000000474974513,0.8577089349428813,0.6861715128024419,0.0
223,60,0.34431371018290524,0.8702926238377889,0.0010000000474974513,0.856217967470487,0.6872584670782089,0.0
224,60,0.34769084403912226,0.8743638644615809,0.0010000000474974513,0.8603194644053777,0.6841787596543633,0.0
225,60,0.3207019565006097,0.8819974561532339,0.0010000000474974513,0.8588463644186656,0.682850256562233,0.0
226,60,0.3487578516205152,0.8726463158925374,0.0010000000474974513,0.8516681770483653,0.684722234805425,0.0
227,60,0.3241570338606834,0.8789440194765726,0.0010000000474974513,0.8576518148183823,0.6815821419159572,0.0
228,60,0.3360222284992537,0.8767175585031509,0.0010000000474974513,0.856096421678861,0.6824879388014475,0.0
229,60,0.3377203697959582,0.8742366453011831,0.0010000000474974513,0.8578676283359528,0.6817633002996445,0.0
230,60,0.3380824774503708,0.8723918586969376,0.0010000000474974513,0.8570251295963923,0.6842391461133956,0.0
231,60,0.3270606487989426,0.8812340935071309,0.0010000000474974513,0.8551111042499542,0.6844806919495264,0.0
232,60,0.3370207150777181,0.8726463129123052,0.0010000000474974513,0.8555678188800812,0.6876207878192265,0.0
233,60,0.3243451756735642,0.8811704874038696,0.0010000000474974513,0.8641985277334849,0.6833333482344945,0.0
234,60,0.337309618294239,0.8739821900924046,0.0010000000474974513,0.8677941222985586,0.6834541201591492,0.0
235,60,0.3246474571526051,0.8826972047487894,0.0010000000474974513,0.8632107635339101,0.6857488065958023,0.0
236,60,0.3238461936513583,0.8817430098851522,0.0010000000474974513,0.8661056458950043,0.6842995325724284,0.0
237,60,0.3196820219357809,0.8792620887358983,0.0010000000474974513,0.8635470281044643,0.6841183722019195,0.0
238,60,0.33751125584046043,0.8733460575342178,0.0010000000474974513,0.860587818423907,0.6829710294802982,0.0
239,60,0.33044171531995137,0.8762722661097845,0.0010000000474974513,0.8616146405537923,0.6866546044747035,0.0
240,60,0.3279536391297977,0.8767175624767939,0.0010000000474974513,0.8567096203565597,0.6886473576227824,0.0
241,60,0.3375189870595932,0.8754452963670095,0.0010000000474974513,0.8547979295253754,0.6877415597438812,0.0
242,60,0.32403587301572173,0.8809160321950913,0.0010000000474974513,0.8628472944100698,0.6873792419830956,0.0
243,60,0.30992517347137133,0.8847964386145274,0.0010000000474974513,0.8639748354752859,0.6873188545306522,0.0
244,60,0.32027381782730413,0.8806615839401881,0.0010000000474974513,0.8675270209709803,0.6876207878192268,0.0
245,60,0.32737234483162564,0.8783078898986181,0.0010000000474974513,0.8689747720956802,0.6893719951311748,0.0
246,60,0.32205167586604755,0.8786259581645329,0.0010000000474974513,0.8761575172344843,0.6850845555464425,0.0
247,60,0.3056714110076428,0.8878498742977778,0.0010000000474974513,0.8816466202338537,0.6847222357988357,0.0
248,60,0.32426665922005965,0.8781806627909342,0.0010000000474974513,0.8693739543358485,0.6830314169327417,0.0
249,60,0.3222988853851954,0.8817430049180984,0.0010000000474974513,0.8723216831684113,0.6823671648899714,0.0
250,60,0.3273310450216135,0.8773536920547486,0.0010000000474974513,0.8791636715332667,0.6800120929876964,0.0
251,60,0.3348667244116466,0.8748727718989054,0.0010000000474974513,0.8708315908908844,0.6852053294579188,0.0
252,60,0.33048163751761117,0.8776717553536098,0.0010000000474974513,0.8680626978476842,0.6888285160064698,0.0
253,60,0.32464121033747984,0.8804071257511775,0.0010000000474974513,0.8705397546291351,0.6862922847270966,0.0
254,60,0.3237192362546921,0.881170482436816,0.0010000000474974513,0.8696172058582305,0.6875604013601939,0.0
255,60,0.3108509831130505,0.8832061072190602,0.0010000000474974513,0.8737385660409928,0.6879831065734225,0.0
256,60,0.3288683334986369,0.8795165399710337,0.0010000000474974513,0.8733887116114298,0.68949276804924,0.0
257,60,0.30260566820700974,0.8910305341084798,0.0010000000474974513,0.8724282960096995,0.6883454253276189,0.0
258,60,0.3120419681072236,0.8832061052322387,0.0010000000474974513,0.8708056638638179,0.6880434930324552,0.0
259,60,0.31670379464824994,0.8853053440650304,0.0010000000474974513,0.8672036379575729,0.6870169222354892,0.0
260,60,0.3116864728430907,0.8845419843991598,0.0010000000474974513,0.8722346305847168,0.6859903534253438,0.0
261,60,0.32562481313943864,0.8795801530281703,0.0010000000474974513,0.8726040671269099,0.6853261013825734,0.0
262,60,0.2988300914565722,0.8870865146319071,0.0010000000474974513,0.8733800043662389,0.6844806919495264,0.0
263,60,0.30301084692279484,0.8877226491769155,0.0010000000474974513,0.8833762139081955,0.6797101596991221,0.0
264,60,0.340843793253104,0.8720101813475291,0.0010000000474974513,0.8804633408784867,0.6847826232512789,0.0
265,60,0.3188108245531718,0.8819974531730016,0.0010000000474974513,0.8741731534401576,0.6862318992614747,0.0
266,60,0.31087167660395304,0.8849872757991155,0.0010000000474974513,0.8757268240054449,0.686231898268064,0.0
267,60,0.31589413930972415,0.8805979649225871,0.0010000000474974513,0.873822737733523,0.6862318992614747,0.0
268,60,0.30937626734375956,0.8846055974562963,0.0010000000474974513,0.8787938505411148,0.6861715128024419,0.0
269,60,0.3095773123204708,0.8851781169573466,0.0010000000474974513,0.879463396469752,0.6835145076115926,0.0
270,60,0.32037447243928907,0.880852418144544,0.0010000000474974513,0.8888629963000615,0.6824879378080368,0.0
271,60,0.30949321463704105,0.8842875341574351,0.0010000000474974513,0.8828951050837834,0.6855072607596715,0.0
272,60,0.31772690216700233,0.8833969453970592,0.0010000000474974513,0.879096711675326,0.6847222377856572,0.0
273,60,0.313345652570327,0.8850508948167165,0.0010000000474974513,0.8859169503053029,0.6838768233855566,0.0
274,60,0.2945314809679985,0.8926208625237148,0.0010000000474974513,0.8730811695257823,0.6877415597438811,0.0
275,60,0.2852058832844098,0.8956106881300608,0.0010000000474974513,0.8730741133292516,0.6862922857205073,0.0
276,60,0.299885598073403,0.8859414726495742,0.0010000000474974513,0.884137949347496,0.6846014638741811,0.0
277,60,0.30562600543101615,0.8868320633967718,0.0010000000474974513,0.8856429527203242,0.683876825372378,0.0
278,60,0.3036900972326596,0.8881043275197347,0.0010000000474974513,0.8912185390790304,0.6822463909784953,0.0
279,60,0.29546636616190286,0.8905852446953456,0.0010000000474974513,0.8857304106156031,0.681642527381579,0.0
280,60,0.3005046961208186,0.8896310418844223,0.0010000000474974513,0.8901731808980305,0.6816425263881684,0.0
281,60,0.3009101403256258,0.8916030546029409,0.0010000000474974513,0.8883297036091486,0.6821256200472514,0.0
282,60,0.31289451271295554,0.8842875331640243,0.0010000000474974513,0.8931586851676305,0.6808575034141541,0.0
283,60,0.29920353641112646,0.8892493655284246,0.0010000000474974513,0.8847273260354995,0.6846014638741812,0.0
284,60,0.29977522616585095,0.889567427833875,0.0010000000474974513,0.8913765559593837,0.6835145086050031,0.0
285,60,0.30009335751334826,0.8865139961242676,0.0010000000474974513,0.8924247811237971,0.6815821409225467,0.0
286,60,0.30476617043217036,0.8842875301837921,0.0010000000474974513,0.8958084603150686,0.6794082274039587,0.0
287,60,0.28548226058483134,0.8939567436774571,0.0010000000474974513,0.8906270186106364,0.6844806919495264,0.0
288,60,0.30208007817467053,0.888804073135058,0.0010000000474974513,0.8843849887450536,0.685809193054835,0.0
289,60,0.28857592021425565,0.8961832056442897,0.0010000000474974513,0.8826654801766077,0.6881038794914881,0.0
290,60,0.3004099490741889,0.8884860048691432,0.0010000000474974513,0.8914560039838155,0.682971030473709,0.0
291,60,0.29731727267305064,0.8912213722864787,0.0010000000474974513,0.8894597868124644,0.6852657159169515,0.0
292,60,0.2925060406327246,0.8907760818799336,0.0010000000474974513,0.8989818314711253,0.6827898701032002,0.0
293,60,0.2906333806614081,0.8935114502906799,0.0010000000474974513,0.9118591328461965,0.6802536378304165,0.0
294,60,0.31569074069460235,0.8837150126695633,0.0010000000474974513,0.8999238163232803,0.6814613650242489,0.0
295,60,0.290298497180144,0.8914122174183527,0.0010000000474974513,0.8908400346835454,0.6845410784085592,0.0
296,60,0.2825168517728647,0.8975190818309784,0.0010000000474974513,0.89244730869929,0.6842995315790177,0.0
297,60,0.2856546180943648,0.8933842211961747,0.0010000000474974513,0.8968647082646688,0.6841183731953303,0.0
298,60,0.2946322962641716,0.8902671714623769,0.0010000000474974513,0.893553485472997,0.6831521898508072,0.0
299,60,0.2985292449593545,0.8924936403830847,0.0010000000474974513,0.8917631735404332,0.684118370215098,0.0
300,60,0.3102945136527221,0.8834605634212493,0.0010000000474974513,0.8887509107589722,0.6838768263657887,0.0
301,60,0.28021130859851845,0.8960559795300166,0.0010000000474974513,0.8967198967933655,0.6833333492279051,0.0
302,60,0.2841759813328585,0.8965012709299723,0.0010000000474974513,0.8963756610949835,0.6809782753388087,0.0
303,60,0.29073138112823166,0.8922391841808955,0.0010000000474974513,0.8924115618069967,0.6852657129367193,0.0
304,60,0.2934989710648855,0.8935750623544058,0.0010000000474974513,0.8915168921152751,0.6849637826283773,0.0
305,60,0.27715518002708744,0.8979007641474406,0.0010000000474974513,0.8995400587717692,0.6837560534477233,0.0
306,60,0.27261436035235725,0.9000636110703151,0.0010000000474974513,0.907521590590477,0.678562816977501,0.0
307,60,0.3041172191500664,0.8864503810803096,0.0010000000474974513,0.9064544041951498,0.6769323835770289,0.0
308,60,0.299905147900184,0.8890585273504257,0.0010000000474974513,0.9056852767864864,0.6832125743230184,0.0
309,60,0.2898718183239301,0.8902035633722941,0.0010000000474974513,0.897520116964976,0.6838768263657887,0.0
310,60,0.27859666173656783,0.8972010165452957,0.0010000000474974513,0.9019238223632177,0.6823671658833823,0.0
311,60,0.2711845117310682,0.8977735330661137,0.0010000000474974513,0.8948775410652161,0.6873188555240631,0.0
312,60,0.284177205959956,0.8935114522775014,0.0010000000474974513,0.8932078133026758,0.6866546034812927,0.0
313,60,0.28125302965442317,0.8942748119433721,0.0010000000474974513,0.893603253364563,0.6875604003667831,0.0
314,60,0.30028752163052563,0.8875954240560532,0.0010000000474974513,0.8937547653913498,0.6873792409896851,0.0
315,60,0.2959772328535717,0.8911577592293422,0.0010000000474974513,0.9016613890727361,0.687016922235489,0.0
316,60,0.2822983538111051,0.8924936383962632,0.0010000000474974513,0.9067808518807093,0.6842391441265742,0.0
317,60,0.2830999329686165,0.8935114473104477,0.0010000000474974513,0.9067614763975144,0.685205328464508,0.0
318,60,0.2750267110764979,0.8982188284397126,0.0010000000474974513,0.9018786023060481,0.6862922857205073,0.0
319,60,0.26998103857040406,0.9024172991514205,0.0010000000474974513,0.9039367487033209,0.6879831065734228,0.0
320,60,0.27488579203685115,0.8999999990065892,0.0010000000474974513,0.9023821830749512,0.6851449410120647,0.0
321,60,0.3085582420229912,0.8842875311772028,0.0010000000474974513,0.8971976985534033,0.6852053274710973,0.0
322,60,0.2741093590855597,0.8975190858046214,0.0010000000474974513,0.8966944833596547,0.6842995315790177,0.0
323,60,0.2738203073541322,0.8977735350529353,0.0010000000474974513,0.9090531726678213,0.6827898701032004,0.0
324,60,0.28484152754147846,0.8937659045060475,0.0010000000474974513,0.9107564200957616,0.6814613670110703,0.0
325,60,0.26672512143850324,0.9024173051118851,0.0010000000474974513,0.9063681393861771,0.6840579857428871,0.0
326,60,0.26782586649060247,0.901463101307551,0.0010000000474974513,0.9157566318909327,0.6836352795362473,0.0
327,60,0.2749827447036903,0.8973918557167053,0.0010000000474974513,0.9084480414787929,0.6850845565398532,0.0
328,60,0.2803668389717737,0.8952926168839137,0.0010000000474974513,0.9033575296401978,0.6841183731953301,0.0
329,60,0.26863948851823793,0.9010814219713211,0.0010000000474974513,0.9084506541490555,0.6815217544635137,0.0
330,60,0.2786663355926672,0.8951017816861471,0.0010000000474974513,0.9126349578301112,0.6804347982009252,0.0
331,60,0.2771332666277885,0.8973918547232945,0.0010000000474974513,0.9090104073286056,0.6826690961917241,0.0
332,60,0.2824875645339489,0.8958015273014704,0.0010000000474974513,0.9086028734842936,0.6827294836441676,0.0
333,60,0.30156981820861495,0.888994911313057,0.0010000000474974513,0.9174594064553578,0.6820048461357753,0.0
334,60,0.27704407920440044,0.8973282456398011,0.0010000000474974513,0.9127944628397624,0.6828502575556435,0.0
335,60,0.26951768472790716,0.9004452884197235,0.0010000000474974513,0.9122919062773387,0.6852053294579188,0.0
336,60,0.2633744902908804,0.9030534366766612,0.0010000000474974513,0.9043738871812821,0.6873188545306523,0.0
337,60,0.26833818902572,0.8977735340595245,0.0010000000474974513,0.909078049659729,0.6848430107037229,0.0
338,60,0.27845543076594675,0.8968829502662022,0.0010000000474974513,0.9117129683494568,0.6846014648675919,0.0
339,60,0.26599891483783716,0.9019720117251079,0.0010000000474974513,0.9113148659467697,0.6823671658833822,0.0
340,60,0.2694696965316931,0.9012722641229629,0.0010000000474974513,0.9142973403135936,0.685386488835017,0.0
341,60,0.2842963673174382,0.8948473284641901,0.0010000000474974513,0.9121110290288925,0.6855676462252934,0.0
342,60,0.28146102527777367,0.8957379122575124,0.0010000000474974513,0.9105302105347316,0.6858695795138678,0.0
343,60,0.2735001857082049,0.8991730272769928,0.0010000000474974513,0.9172169218460718,0.6853261013825734,0.0
344,60,0.26434785500168806,0.9026717563470205,0.0010000000474974513,0.9224131792783737,0.6824275503555933,0.0
345,60,0.24807907715439798,0.9096692164738973,0.0010000000474974513,0.9162590891122818,0.6823671648899714,0.0
346,60,0.2752627536654473,0.8966921110947926,0.0010000000474974513,0.9207482914129893,0.6806763440370561,0.0
347,60,0.24825065061450005,0.9103053390979767,0.0010000000474974513,0.9123800257841747,0.6861111263434094,0.0
348,60,0.2587835868199665,0.9051526675621668,0.0010000000474974513,0.9162293861309687,0.6811594367027284,0.0
349,60,0.2647376090288163,0.9015903323888779,0.0010000000474974513,0.9229027350743612,0.679347840944926,0.0
350,60,0.25576317310333235,0.9048982133467992,0.0010000000474974513,0.9134038418531418,0.6865942180156708,0.0
351,60,0.24827966317534447,0.9090966890255611,0.0010000000474974513,0.916660276055336,0.6836956679821015,0.0
352,60,0.2517035685479641,0.9087786197662353,0.0010000000474974513,0.918917183081309,0.6838768273591995,0.0
353,60,0.2567672652502854,0.9060432543357213,0.0010000000474974513,0.921718962987264,0.6811594367027283,0.0
354,60,0.25962990596890456,0.9054707358280818,0.0010000000474974513,0.9173264831304551,0.6851449429988864,0.0
355,60,0.2655982777476311,0.9028625915447871,0.0010000000474974513,0.9154215097427368,0.6844806909561157,0.0
356,60,0.2738743712504706,0.8999999980131785,0.0010000000474974513,0.9241765966018041,0.6858695795138677,0.0
357,60,0.253038190305233,0.9039440194765727,0.0010000000474974513,0.9271019409100215,0.6835748950640359,0.0
358,60,0.26249634325504295,0.9036895722150803,0.0010000000474974513,0.9321773231029511,0.6806763430436451,0.0
359,60,0.2673996669550735,0.901781169573466,0.0010000000474974513,0.9317073792219162,0.6801932523647944,0.0
360,60,0.2503558245797951,0.909414753317833,0.0010000000474974513,0.9197943945725758,0.6868357628583909,0.0
361,60,0.24667835533618926,0.9090330759684245,0.0010000000474974513,0.9234625150760015,0.6851449429988861,0.0
362,60,0.24903216237823164,0.9092875272035599,0.0010000000474974513,0.9257257878780365,0.6825483242670695,0.0
363,60,0.2777536243200301,0.8952926178773244,0.0010000000474974513,0.9303971201181411,0.6830314159393309,0.0
364,60,0.26109863743185985,0.904643765091896,0.0010000000474974513,0.9347244034210841,0.683876826365789,0.0
365,60,0.2729466704030831,0.8989821871121725,0.0010000000474974513,0.9278704851865769,0.6860507398843765,0.0
366,60,0.2381870336830616,0.912468193968137,0.0010000000474974513,0.9281377881765366,0.6827898691097897,0.0
367,60,0.25580603927373885,0.9051526715358098,0.0010000000474974513,0.9307958881060282,0.6835145076115926,0.0
368,60,0.26563965256015476,0.902290075023969,0.0010000000474974513,0.9383276472489039,0.678502431511879,0.0
369,60,0.2545739536484082,0.9077608118454615,0.0010000000474974513,0.9283291886250178,0.6823671658833821,0.0
370,60,0.2483206227421761,0.9094147582848867,0.0010000000474974513,0.932138000925382,0.6820652335882188,0.0
371,60,0.24460775032639503,0.9091603010892868,0.0010000000474974513,0.9297560860713323,0.6826690981785456,0.0
372,60,0.27432083437840143,0.899045800169309,0.0010000000474974513,0.9344611585140228,0.6843599190314611,0.0
373,60,0.259915179759264,0.9015267203251521,0.0010000000474974513,0.9320404330889384,0.6841183722019195,0.0
374,60,0.25721171920498226,0.904834603269895,0.0010000000474974513,0.9272255976994832,0.6838164399067563,0.0
375,60,0.2766799641152221,0.8962468196948369,0.0010000000474974513,0.930409961938858,0.6857488056023915,0.0
376,60,0.2753993126253288,0.8990458011627197,0.0010000000474974513,0.9360908995072047,0.6830918033917743,0.0
377,60,0.26933062573274,0.9017175555229187,0.0010000000474974513,0.9385772208372752,0.6820652325948081,0.0
378,60,0.2683844690521558,0.8982824434836706,0.0010000000474974513,0.9265668590863546,0.6835748940706253,0.0
379,60,0.2492429070174694,0.9096055924892426,0.0010000000474974513,0.922216413418452,0.6835145076115926,0.0
380,60,0.2605787319441636,0.9046437660853068,0.0010000000474974513,0.9339816043774287,0.6833333482344945,0.0
381,60,0.2616812455157439,0.9035623431205749,0.0010000000474974513,0.9419082880020142,0.6809178898731865,0.0
382,60,0.24736269414424894,0.9074427485466003,0.0010000000474974513,0.9411719133456548,0.6810386627912521,0.0
383,60,0.2430392732222875,0.9109414746363957,0.0010000000474974513,0.9375390887260437,0.6814009815454483,0.0
384,60,0.2595776776472728,0.9020356267690659,0.0010000000474974513,0.9434230069319407,0.679347841938337,0.0
385,60,0.27546078190207496,0.8971374064683915,0.0010000000474974513,0.953501757979393,0.6778381794691086,0.0
386,60,0.27705643822749454,0.8942111959060033,0.0010000000474974513,0.9442301551500957,0.6818236857652666,0.0
387,60,0.25023152629534406,0.9071246792872747,0.0010000000474974513,0.9426433662573497,0.681461368004481,0.0
388,60,0.24048330932855605,0.912659028172493,0.0010000000474974513,0.9481031189362208,0.680072479446729,0.0
389,60,0.2488522589206696,0.9070610702037811,0.0010000000474974513,0.9468978941440582,0.6794686148564019,0.0
390,60,0.25227439999580376,0.9077608128388722,0.0010000000474974513,0.9421928554773331,0.68146136701107,0.0
391,60,0.2343134365975857,0.912722647190094,0.0010000000474974513,0.9332005441188812,0.6850241690874099,0.0
392,60,0.23921173810958862,0.9105597903331121,0.0010000000474974513,0.941189882159233,0.6824879388014476,0.0
393,60,0.2534372148414454,0.9052162845929463,0.0010000000474974513,0.9400480856498082,0.6839372138182324,0.0
394,60,0.24172356650233268,0.9110686987638473,0.0010000000474974513,0.936153859893481,0.6873792419830959,0.0
395,60,0.25271373316645623,0.9071246802806854,0.0010000000474974513,0.9325117458899815,0.6824275523424149,0.0
396,60,0.26817279954751333,0.8968193411827088,0.0010000000474974513,0.9344430853923161,0.684963783621788,0.0
397,60,0.26137100805838903,0.9027989834547043,0.0010000000474974513,0.9441271682580312,0.6841183722019196,0.0
398,60,0.24504035587112108,0.90814248919487,0.0010000000474974513,0.938308576742808,0.6846618503332138,0.0
399,60,0.23798573265473047,0.9139312972625097,0.0010000000474974513,0.9425790647665659,0.6844203044970829,0.0
400,60,0.25366178825497626,0.9041348546743393,0.0010000000474974513,0.9577176541090011,0.6788043628136318,0.0
401,60,0.24905964185794185,0.9091603030761083,0.0010000000474974513,0.9499143322308858,0.6833937346935273,0.0
402,60,0.24695494199792545,0.9102417290210724,0.0010000000474974513,0.9441164900859197,0.6847826232512791,0.0
403,60,0.24365708778301876,0.9103689591089884,0.0010000000474974513,0.9494246373573939,0.683031415939331,0.0
404,60,0.23422910869121552,0.9137404590845108,0.0010000000474974513,0.9495039025942484,0.6812802086273829,0.0
405,60,0.23889781311154365,0.9119592865308126,0.0010000000474974513,0.9471890360116959,0.6826690981785456,0.0
406,60,0.2584788759549459,0.9031806617975235,0.0010000000474974513,0.9523722410202027,0.6820048461357752,0.0
407,60,0.24888855814933777,0.9080152640740077,0.0010000000474974513,0.9452536414066951,0.6835145086050034,0.0
408,60,0.2520196000734965,0.9064885477224985,0.0010000000474974513,0.9517269839843114,0.6825483242670695,0.0
409,60,0.24811173453927043,0.9079516490300497,0.0010000000474974513,0.9569198588530222,0.680012091000875,0.0
410,60,0.258045909802119,0.9031806617975235,0.0010000000474974513,0.950647023320198,0.6842391461133956,0.0
411,60,0.24463067923982937,0.908651394645373,0.0010000000474974513,0.9461875090996424,0.6836352815230687,0.0
412,60,0.2472269728779793,0.9080152650674184,0.0010000000474974513,0.9510756810506185,0.6842391461133956,0.0
413,60,0.228209737688303,0.9152671684821446,0.0010000000474974513,0.9597261438767115,0.6801328659057616,0.0
414,60,0.23121093635757764,0.9160305311282476,0.0010000000474974513,0.9489808231592178,0.6830918023983639,0.0
415,60,0.24774195477366448,0.9062977095444997,0.0010000000474974513,0.9532284140586853,0.6830314169327418,0.0
416,60,0.25160337040821706,0.9064249336719513,0.0010000000474974513,0.9582831631104152,0.6819444596767427,0.0
417,60,0.26390285094579063,0.9014631023009618,0.0010000000474974513,0.9532345036665598,0.6847222377856572,0.0
418,60,0.2517049327492714,0.9076971997817357,0.0010000000474974513,0.9625301549832026,0.6831521898508071,0.0
419,60,0.24348298038045565,0.9100508918364842,0.0010000000474974513,0.968695146838824,0.6771135409673055,0.0
420,60,0.2527425639331342,0.9052798926830292,0.0010000000474974513,0.9581165273984273,0.682306778430939,0.0
421,60,0.24402582794427868,0.90801526705424,0.0010000000474974513,0.9489449779192607,0.6834541201591492,0.0
422,60,0.2271132729947567,0.9182569940884908,0.0010000000474974513,0.9489094336827596,0.686533831556638,0.0
423,60,0.23340046058098476,0.9168575028578441,0.0010000000474974513,0.9510947446028392,0.6866546034812927,0.0
424,60,0.23948381567994753,0.9093511442343394,0.0010000000474974513,0.9557622869809469,0.684963779648145,0.0
425,60,0.2264273799955845,0.9164758215347926,0.0010000000474974513,0.9565990755955378,0.6826690961917239,0.0
426,60,0.2441059281428655,0.9087786247332891,0.0010000000474974513,0.9512222935756047,0.6853864868481953,0.0
427,60,0.2429686057070891,0.9102417270342509,0.0010000000474974513,0.9588303784529368,0.6844806919495264,0.0
428,60,0.25320234100023903,0.9024809141953786,0.0010000000474974513,0.9587095747391383,0.6839372138182322,0.0
429,60,0.24137387772401173,0.909923662741979,0.0010000000474974513,0.9629623005787532,0.6809178878863652,0.0
430,60,0.22655270596345264,0.9169847279787063,0.0010000000474974513,0.9581282595793407,0.6817029138406118,0.0
431,60,0.22863520557681719,0.9172391802072525,0.0010000000474974513,0.9626405010620753,0.6833333472410837,0.0
432,60,0.22964419350028037,0.9141221344470978,0.0010000000474974513,0.9631862988074621,0.6826690961917242,0.0
433,60,0.23286395495136578,0.9118956704934438,0.0010000000474974513,0.9505296657482784,0.682850256562233,0.0
434,60,0.22995236838857333,0.9161577582359314,0.0010000000474974513,0.948686436812083,0.6839372128248214,0.0
435,60,0.2505012554426987,0.9084605554739634,0.0010000000474974513,0.9629757304986318,0.6835748930772144,0.0
436,60,0.22652454202373823,0.9151399433612823,0.0010000000474974513,0.9602668593327205,0.6852053274710971,0.0
437,60,0.22585326358675956,0.9177480926116307,0.0010000000474974513,0.9617602705955506,0.6842391451199848,0.0
438,60,0.2278703860938549,0.9173027992248535,0.0010000000474974513,0.9653282235066096,0.6849637826283773,0.0
439,60,0.23003730004032452,0.9148218790690105,0.0010000000474974513,0.9565453499555587,0.6848430097103119,0.0
440,60,0.22452004353205363,0.9162849843502044,0.0010000000474974513,0.9563715249300003,0.684963783621788,0.0
441,60,0.24696621298789978,0.9079516490300497,0.0010000000474974513,0.9587355186541875,0.6841183722019195,0.0
442,60,0.2321797805527846,0.9155216256777445,0.0010000000474974513,0.9651606937249502,0.6851449410120645,0.0
443,60,0.24429932336012522,0.907760813832283,0.0010000000474974513,0.9668246080478032,0.6839372138182324,0.0
444,60,0.2185580166677634,0.920419845978419,0.0010000000474974513,0.9725102722644806,0.6833333492279051,0.0
445,60,0.2240684484442075,0.9196564853191376,0.0010000000474974513,0.9659659147262574,0.6821256190538406,0.0
446,60,0.25028527900576586,0.9046437601248424,0.0010000000474974513,0.9721158663431804,0.6814009795586268,0.0
447,60,0.2307627759873867,0.9163485944271088,0.0010000000474974513,0.9802144984404246,0.6806763420502343,0.0
448,60,0.22028968806068103,0.9175572494665781,0.0010000000474974513,0.9698429177204768,0.6826690971851349,0.0
449,60,0.29305633852879204,0.8910941471656163,0.0010000000474974513,0.9959133466084799,0.6609299649794896,0.0
450,60,0.28480525240302085,0.8939567446708679,0.0010000000474974513,1.014544465144476,0.6594806879758834,0.0
451,60,0.2581956287225089,0.9038804093996684,0.0010000000474974513,0.9973017583290732,0.6652777930100758,0.0
452,60,0.2658013264338176,0.9003180662790934,0.0010000000474974513,0.9960237681865693,0.6647343148787818,0.0
453,60,0.2802627486487229,0.8914122134447098,0.0010000000474974513,0.98222383360068,0.6695652325948079,0.0
454,60,0.25183776865402846,0.9052798966566722,0.0010000000474974513,0.9720997095108033,0.6740338305632273,0.0
455,60,0.26353777696688974,0.9036895712216695,0.0010000000474974513,0.9620960593223572,0.6770531564950943,0.0
456,60,0.25370961576700213,0.9065521577994029,0.0010000000474974513,0.9717559188604354,0.6757850408554076,0.0
457,60,0.26894667769471814,0.9004452913999558,0.0010000000474974513,0.9774437834819157,0.6769323845704397,0.0
458,60,0.26341131453712785,0.9019720077514648,0.0010000000474974513,0.9767775297164917,0.6768116096655528,0.0
459,60,0.25837628841400145,0.9059796462456385,0.0010000000474974513,0.9756894369920095,0.6790459086497624,0.0
460,60,0.2551647906502088,0.9058524131774902,0.0010000000474974513,0.9888773093620936,0.6759661992390952,0.0
461,60,0.2427905800441901,0.9101781139771143,0.0010000000474974513,0.9893756707509359,0.6752415617307027,0.0
462,60,0.24696846505006154,0.9080788781245549,0.0010000000474974513,0.9876934130986531,0.6757850418488186,0.0
463,60,0.2483878304560979,0.9106234093507131,0.0010000000474974513,0.9989960730075836,0.6730676492055256,0.0
464,60,0.24565121779839197,0.9092875321706136,0.0010000000474974513,1.0078218976656599,0.6712560534477234,0.0
465,60,0.23791275223096212,0.9136132299900055,0.0010000000474974513,1.0008065660794572,0.675905813773473,0.0
466,60,0.2433971146742503,0.9129771014054616,0.0010000000474974513,1.002222630381584,0.6778381794691086,0.0
467,60,0.24715022891759872,0.9106870204210281,0.0010000000474974513,1.007663361231486,0.6765096753835677,0.0
468,60,0.23655573179324468,0.9115776071945826,0.0010000000474974513,1.0138286133607228,0.6741546054681145,0.0
469,60,0.2547739736735822,0.9043893128633499,0.0010000000474974513,1.0066581885019945,0.6774758597215019,0.0
470,60,0.2557734618584316,0.9069974521795908,0.0010000000474974513,0.9977003773053489,0.6795290003220242,0.0
471,60,0.2494038497408231,0.9089058538277944,0.0010000000474974513,0.9990002661943435,0.6804347982009255,0.0
472,60,0.24548819214105605,0.9106234073638916,0.0010000000474974513,1.011410494645436,0.6720410794019699,0.0
473,60,0.2602413284281889,0.9027989774942398,0.0010000000474974513,1.0145115196704868,0.6756642669439318,0.0
474,60,0.25994191989302645,0.9047709921995799,0.0010000000474974513,1.0151298662026722,0.6768719961245854,0.0
475,60,0.25821369414528206,0.9044529219468435,0.0010000000474974513,1.0167658597230915,0.6756642679373426,0.0
476,60,0.2508362966279189,0.9089058508475621,0.0010000000474974513,1.0134892751773201,0.6762681305408478,0.0
477,60,0.24056195914745332,0.9107506364583969,0.0010000000474974513,1.0122681210438416,0.6759662002325058,0.0
478,60,0.2601829789578914,0.9035623401403428,0.0010000000474974513,1.0122111350297924,0.6766304512818652,0.0
479,60,0.25093697806199394,0.9063613206148148,0.0010000000474974513,1.0100973586241404,0.6774758617083232,0.0
480,60,0.25270964900652565,0.9033714979887009,0.0010000000474974513,1.0018344789743425,0.6788647492726645,0.0
481,60,0.22354851961135863,0.9190203567345937,0.0010000000474974513,1.0037380983432134,0.679347840944926,0.0
482,60,0.2309096413354079,0.9134860018889109,0.0010000000474974513,1.0159746289253235,0.6775966336329778,0.0
483,60,0.22527639890710513,0.9164122144381205,0.0010000000474974513,1.0124845792849861,0.6769927690426508,0.0
484,60,0.21936790520946184,0.9181297729412715,0.0010000000474974513,1.0054345428943634,0.6817633002996443,0.0
485,60,0.2306812062859535,0.9157760759194692,0.0010000000474974513,1.0102272550264997,0.6792874534924824,0.0
486,60,0.23219635834296545,0.9157124648491541,0.0010000000474974513,1.0050234526395794,0.6801932533582052,0.0
487,60,0.21876084978381793,0.9240457981824874,0.0010000000474974513,1.0118844528992965,0.679106296102206,0.0
488,60,0.24219793304800988,0.9113867710034053,0.0010000000474974513,1.0190072923898692,0.6755434940258663,0.0
489,60,0.23244138360023497,0.9134860018889109,0.0010000000474974513,1.0259131193161009,0.6739130596319833,0.0
490,60,0.24502490535378457,0.9096056014299393,0.0010000000474974513,1.022555296619733,0.6737922877073287,0.0
491,60,0.22176673909028372,0.919847325483958,0.0010000000474974513,1.0165411889553067,0.6754227221012116,0.0
492,60,0.21149786735574405,0.9241094092528025,0.0010000000474974513,1.0218700895706818,0.675483109553655,0.0
493,60,0.2417871316274007,0.9125954210758209,0.0010000000474974513,1.02544191579024,0.6756038804848988,0.0
494,60,0.23009743715325992,0.9145674288272858,0.0010000000474974513,1.021332012613614,0.6745773126681645,0.0
495,60,0.22852551341056823,0.9142493605613708,0.0010000000474974513,1.0219758003950112,0.6746980835994084,0.0
496,60,0.22578299219409625,0.9175572484731674,0.0010000000474974513,1.0194245070219037,0.6732488085826237,0.0
497,60,0.24833742479483287,0.9066157728433609,0.0010000000474974513,1.020680779218673,0.6736715147892635,0.0
498,60,0.22285533075531325,0.9165394385655721,0.0010000000474974513,1.0117652763923008,0.6749396314223607,0.0
499,60,0.26352205624183017,0.9034351110458374,0.0010000000474974513,1.006998660167058,0.6792874564727146,0.0
500,60,0.2525487778087458,0.9080788761377334,0.0010000000474974513,1.0075257420539854,0.6788043628136317,0.0
501,60,0.2556631942590077,0.9070610692103703,0.0010000000474974513,1.0128969609737402,0.6768719971179962,0.0
502,60,0.2374139428138733,0.9106234053770701,0.0010000000474974513,1.026683833201727,0.6743357648452121,0.0
503,60,0.23244011948506038,0.914058522383372,0.0010000000474974513,1.0247355679670966,0.6737319002548854,0.0
504,60,0.23280373563369114,0.9152671734491984,0.0010000000474974513,1.0143989016612367,0.6794082283973694,0.0
505,60,0.2236473761498928,0.918256989121437,0.0010000000474974513,1.016819777091344,0.6778381804625193,0.0
506,60,0.23990996902187664,0.912213733792305,0.0010000000474974513,1.015527193744977,0.6796497742335,0.0
507,60,0.23504492963353793,0.9124045759439469,0.0010000000474974513,1.0195690731207527,0.6770531555016835,0.0
508,60,0.2645966204504174,0.9010814249515533,0.0010000000474974513,1.0199162711699805,0.6766908357540767,0.0
509,60,0.2583451186617215,0.9052162865797678,0.0010000000474974513,1.0150910000006348,0.6768719971179962,0.0
510,60,0.24242568636933962,0.9095419863859813,0.0010000000474974513,1.0184434324502942,0.6769323845704399,0.0
511,60,0.2484728902578354,0.9065521617730459,0.0010000000474974513,1.0175292740265527,0.677596632639567,0.0
512,60,0.2346806826690833,0.9132315506537755,0.0010000000474974513,1.0259442518154775,0.6768116096655528,0.0
513,60,0.23506589308381082,0.9122773508230845,0.0010000000474974513,1.013046657045682,0.6791666835546494,0.0
514,60,0.2327507143219312,0.9133587718009949,0.0010000000474974513,1.0223696519931156,0.6762681325276693,0.0
515,60,0.22126447757085163,0.9201017796993256,0.0010000000474974513,1.0173845370610555,0.6791062970956167,0.0
516,60,0.23102473144729932,0.9152671744426092,0.0010000000474974513,1.0223798414071397,0.6786232054233551,0.0
517,60,0.22677300026019415,0.9164122104644775,0.0010000000474974513,1.0295065859953567,0.6736715137958527,0.0
518,60,0.22843394055962563,0.9118320604165395,0.0010000000474974513,1.0316677202781046,0.6747584690650306,0.0
519,60,0.245550870647033,0.9101781179507573,0.0010000000474974513,1.0308271040519075,0.6728864878416064,0.0
520,60,0.23490620652834573,0.913231548666954,0.0010000000474974513,1.0321224013964334,0.6743357628583908,0.0
521,60,0.2605342323581377,0.9026081383228302,0.0010000000474974513,1.0309674799442288,0.6770531545082729,0.0
522,60,0.21812422250707944,0.9213104327519734,0.0010000000474974513,1.025432696938514,0.6746376971403757,0.0
523,60,0.24696954761942227,0.908651398619016,0.0010000000474974513,1.0295525719722114,0.6732488095760345,0.0
524,60,0.24200091237823168,0.9098600467046102,0.0010000000474974513,1.032777931292852,0.6731884221235911,0.0
525,60,0.21616864080230394,0.9198473205169042,0.0010000000474974513,1.0310120671987526,0.6737922877073288,0.0
526,60,0.23404143999020258,0.9120228985945383,0.0010000000474974513,1.028597155213356,0.6746376991271973,0.0
527,60,0.22962213531136513,0.9155216266711553,0.0010000000474974513,1.0277568489313125,0.6766304502884546,0.0
528,60,0.24031534617145855,0.9104325652122498,0.0010000000474974513,1.0286281625429787,0.6769927690426508,0.0
529,60,0.24188526620467504,0.9103689561287562,0.0010000000474974513,1.022338098287583,0.6772343168656031,0.0
530,60,0.22557213728626568,0.9155216266711553,0.0010000000474974513,1.0217469205458962,0.6761473596096039,0.0
531,60,0.2240256945292155,0.9161577592293422,0.0010000000474974513,1.027042095859845,0.6765700658162436,0.0
532,60,0.24299299071232477,0.9084605604410172,0.0010000000474974513,1.0265180865923564,0.6776570220788319,0.0
533,60,0.2277120240032673,0.914694657921791,0.0010000000474974513,1.034725939234098,0.6742753773927691,0.0
534,60,0.24201870585481325,0.9076335857311885,0.0010000000474974513,1.031278583407402,0.6765700648228328,0.0
535,60,0.2256353236734867,0.9143765846888224,0.0010000000474974513,1.0188095549742384,0.6801328649123508,0.0
536,60,0.21585708297789097,0.9215648810068766,0.0010000000474974513,1.0214528292417528,0.6785024305184681,0.0
537,60,0.23111170281966528,0.9143129756053289,0.0010000000474974513,1.0238295237223303,0.679468614856402,0.0
538,60,0.21155025164286295,0.9212468226750692,0.0010000000474974513,1.0353884657224015,0.6765096753835678,0.0
539,60,0.229824128250281,0.9149491051832835,0.0010000000474974513,1.0317296008268992,0.6759058117866517,0.0
540,60,0.2160801055530707,0.9204834590355555,0.0010000000474974513,1.020876479148865,0.680495184659958,0.0
541,60,0.2140758382777373,0.9218829482793808,0.0010000000474974513,1.018039479851722,0.6816425273815789,0.0
542,60,0.23181805809338887,0.9129134804010391,0.0010000000474974513,1.0252334346373877,0.6778985669215518,0.0
543,60,0.22728005622824032,0.9146946509679158,0.0010000000474974513,1.0383078336715699,0.6770531555016835,0.0
544,60,0.23877187048395473,0.9107506354649861,0.0010000000474974513,1.0447157551844914,0.675724650422732,0.0
545,60,0.2333946960667769,0.9138040671745936,0.0010000000474974513,1.0231752425432206,0.6789855231841405,0.0
546,60,0.23397822404901186,0.913167937596639,0.0010000000474974513,1.0254198561112084,0.6793478399515152,0.0
547,60,0.2241377755999565,0.9169211188952128,0.0010000000474974513,1.039843965570132,0.6765700618426004,0.0
548,60,0.2255488581955433,0.9157124648491541,0.0010000000474974513,1.0389752924442297,0.6754831065734226,0.0
549,60,0.24897384643554693,0.9066793859004975,0.0010000000474974513,1.0198582688967386,0.6790459106365839,0.5
550,60,0.21784701595703762,0.9183206061522166,0.0010000000474974513,1.0228527257839832,0.67675122320652,0.5
551,60,0.22008589580655097,0.9183206101258595,0.0010000000474974513,1.0290352761745458,0.676026585698128,0.5
552,60,0.22329635669787726,0.9180025398731232,0.0010000000474974513,1.0281287441651024,0.6768116086721421,0.5
553,60,0.21184808711210887,0.9236005107561748,0.0010000000474974513,1.0241601258516309,0.6786835918823878,0.5
554,60,0.20554619356989862,0.9241094142198563,0.0010000000474974513,1.0232376873493192,0.6790459106365838,0.5
555,60,0.21347098400195438,0.9206742972135544,0.0010000000474974513,1.022041124105454,0.6776570220788319,0.5
556,60,0.2180376005669435,0.9176844745874405,0.0010000000474974513,1.0228361994028092,0.6769927690426508,0.5
557,60,0.2058002067108949,0.9257633576790492,0.0010000000474974513,1.0271197875340778,0.6778985679149627,0.5
558,60,0.226294581592083,0.9166030506292979,0.0010000000474974513,1.0270307540893553,0.6801328668991725,0.5
559,60,0.20703338384628295,0.9229643742243449,0.0010000000474974513,1.023881064852078,0.680676344037056,0.75
560,60,0.2111755706369877,0.9246183166901271,0.0010000000474974513,1.01726924777031,0.6823671648899714,0.75
561,60,0.19773658911387126,0.9264631062746048,0.0010000000474974513,1.0171917776266732,0.6805555711189905,0.75
562,60,0.201141673574845,0.9263358761866888,0.0010000000474974513,1.0162345310052234,0.6807971179485321,0.75
563,60,0.2130974901219209,0.920801525314649,0.0010000000474974513,1.015782978137334,0.6815217544635138,0.75
564,60,0.2108204372227192,0.922709921002388,0.0010000000474974513,1.018188500404358,0.6795893867810567,0.75
565,60,0.20133689989646275,0.9286895672480265,0.0010000000474974513,1.0190280735492705,0.6781401127576828,0.75
566,60,0.20706771338979404,0.924109411239624,0.0010000000474974513,1.0218047489722566,0.677717407544454,0.75
567,60,0.21358124141891796,0.9230915993452072,0.0010000000474974513,1.0256399373213452,0.6780193398396173,0.75
568,60,0.21897645990053813,0.917302797238032,0.0010000000474974513,1.0248038828372954,0.678200498223305,0.75
569,60,0.2173904259999593,0.919974551598231,0.0010000000474974513,1.025171471635501,0.6801932533582055,0.875
570,60,0.20842749973138172,0.9238549590110778,0.0010000000474974513,1.0210043470064796,0.6794082293907802,0.875
571,60,0.2004517671962579,0.9269083946943283,0.0010000000474974513,1.01919729411602,0.6794082293907802,0.875
572,60,0.1945895371337732,0.9270992338657379,0.0010000000474974513,1.0180845220883685,0.6786232054233551,0.875
573,60,0.21215896159410477,0.9194656491279602,0.0010000000474974513,1.0178234428167348,0.6809782773256302,0.875
574,60,0.20009247983495396,0.9267175555229187,0.0010000000474974513,1.0166419605414072,0.6810990492502847,0.875
575,60,0.20021174947420756,0.9262722631295522,0.0010000000474974513,1.0159100780884425,0.681219823161761,0.875
576,60,0.19176928227146464,0.9293256978193919,0.0010000000474974513,1.015438825885455,0.6818840742111206,0.875
577,60,0.21277167970935504,0.922582690914472,0.0010000000474974513,1.0164450287818907,0.6823671638965604,0.875
578,60,0.20198845292131107,0.9258269667625427,0.0010000000474974513,1.0189174840847657,0.6823671648899715,0.875
579,60,0.20908166865507763,0.9227099200089772,0.0010000000474974513,1.0203385124603908,0.6783816595872243,0.9375
580,60,0.1968687956531843,0.9291348606348038,0.0010000000474974513,1.0216761350631713,0.6785628179709117,0.9375
581,60,0.1970338096221288,0.9257633556922277,0.0010000000474974513,1.0207113444805147,0.680676344037056,0.9375
582,60,0.18257088760534923,0.9330788801113764,0.0010000000474974513,1.0218090802431103,0.6776570220788319,0.9375
583,60,0.20583735729257266,0.9250636100769043,0.0010000000474974513,1.0217508514722182,0.6805555721124014,0.9375
584,60,0.19587926243742307,0.9288167893886566,0.0010000000474974513,1.02144579688708,0.6803140262762706,0.9375
585,60,0.1942241700987021,0.9293256978193919,0.0010000000474974513,1.022377755244573,0.6783212731281915,0.9375
586,60,0.198996585359176,0.9265267193317414,0.0010000000474974513,1.0221823672453558,0.6794082283973694,0.9375
587,60,0.1823783792555332,0.9339058448870977,0.0010000000474974513,1.0233978132406873,0.6810386627912524,0.9375
588,60,0.18195919965704282,0.9342875272035599,0.0010000000474974513,1.0242412785689037,0.6804347982009252,0.9375
589,60,0.17728111743927008,0.9361959228912989,0.0010000000474974513,1.0260356922944391,0.6808575044075648,0.96875
590,60,0.20348405390977858,0.9262722661097844,0.0010000000474974513,1.0252158492803574,0.6797705471515658,0.96875
591,60,0.19991046364108722,0.9269083946943283,0.0010000000474974513,1.0255218595266344,0.6810386637846632,0.96875
592,60,0.1784152979652087,0.9348600546518961,0.0010000000474974513,1.0257068663835522,0.6805555711189906,0.96875
593,60,0.209387660274903,0.9233460505803426,0.0010000000474974513,1.0247940629720682,0.6815821409225465,0.96875
594,60,0.19677858675519624,0.9270992348591487,0.0010000000474974513,1.024731088678042,0.6808575044075648,0.96875
595,60,0.18702261882523696,0.9307888011137645,0.0010000000474974513,1.024693037072818,0.6807367304960887,0.96875
596,60,0.18470764060815176,0.9311704804499944,0.0010000000474974513,1.0248813023169836,0.6801328649123509,0.96875
597,60,0.2000705829511086,0.9248727718989055,0.0010000000474974513,1.0266107579072317,0.6803140252828597,0.96875
598,60,0.19318698073426882,0.9273536841074626,0.0010000000474974513,1.0247550497452411,0.6804951846599578,0.96875
599,60,0.19160574674606323,0.9309160302082697,0.0010000000474974513,1.0262585908174515,0.6803744117418925,0.9843800067901611
600,60,0.20237024004260698,0.923218826452891,0.0010000000474974513,1.0247851133346557,0.6799517065286637,0.9843800067901611
601,60,0.19321443289518356,0.9283715019623439,0.0010000000474974513,1.0233808795611066,0.6802536398172379,0.9843800067901611
602,60,0.20449218501647312,0.9265903284152349,0.0010000000474974513,1.0246400803327558,0.6809782773256303,0.9843800067901611
603,60,0.21620809212327002,0.9194020320971806,0.0010000000474974513,1.0248582929372785,0.680676344037056,0.9843800067901611
604,60,0.2021292231976986,0.9259541958570481,0.0010000000474974513,1.0270257691542313,0.6797705471515655,0.9843800067901611
605,60,0.20539525349934895,0.9236641158660253,0.0010000000474974513,1.0273751507202786,0.681219823161761,0.9843800067901611
606,60,0.21276599218448003,0.921437656879425,0.0010000000474974513,1.0280036369959515,0.6817029148340226,0.9843800067901611
607,60,0.20428887630502382,0.9238549609978993,0.0010000000474974513,1.0279410451650621,0.6813405960798263,0.9843800067901611
608,60,0.20949844866991044,0.9234096686045329,0.0010000000474974513,1.0286038319269817,0.6792874564727147,0.9843800067901611
609,60,0.19128157856563727,0.9279262095689773,0.0010000000474974513,1.0314216911792748,0.680495184659958,0.9921900033950806
610,60,0.1984547254939874,0.9274809141953786,0.0010000000474974513,1.0320227017005286,0.6810386627912524,0.9921900033950806
611,60,0.1885550796985626,0.9307888011137645,0.0010000000474974513,1.0333591967821119,0.6792874564727147,0.9921900033950806
612,60,0.19136982907851538,0.9291348616282146,0.0010000000474974513,1.0340706706047058,0.6809782773256302,0.9921900033950806
613,60,0.19273221443096797,0.9287531743446986,0.0010000000474974513,1.0342709193627035,0.6811594367027282,0.9921900033950806
614,60,0.19853145504991213,0.926399490237236,0.0010000000474974513,1.03334106306235,0.6809782773256301,0.9921900033950806
615,60,0.18571373944481215,0.9335241744915644,0.0010000000474974513,1.033736248811086,0.6811594367027283,0.9921900033950806
616,60,0.1949361855785052,0.9284351150194804,0.0010000000474974513,1.0334803243478132,0.6807971179485321,0.9921900033950806
617,60,0.2043574536840121,0.9223282436529795,0.0010000000474974513,1.0338466753562288,0.6809782773256304,0.9921900033950806
618,60,0.1933167201777299,0.9276717553536097,0.0010000000474974513,1.0334696104129155,0.6809178908665974,0.9921900033950806
619,60,0.18902850523591042,0.9304707378149033,0.0010000000474974513,1.0354795724153523,0.6813405960798264,0.9960899949073792
620,60,0.19744478911161423,0.9271628459294637,0.0010000000474974513,1.0360749562581384,0.6799517065286637,0.9960899949073792
621,60,0.19284505372246105,0.930470734834671,0.0010000000474974513,1.0369977335135134,0.6807367314894994,0.9960899949073792
622,60,0.1825495524952809,0.9328244239091873,0.0010000000474974513,1.0383547733227407,0.6796497752269108,0.9960899949073792
623,60,0.19813965521752838,0.9267811685800552,0.0010000000474974513,1.0379381388425828,0.6806159585714338,0.9960899949073792
624,60,0.1957830712199211,0.9277989804744721,0.0010000000474974513,1.0381330708662668,0.6808575044075649,0.9960899949073792
625,60,0.19854934116204578,0.9290076325337092,0.0010000000474974513,1.0381799866755805,0.6798913210630418,0.9960899949073792
626,60,0.18964565098285674,0.9297073821226756,0.0010000000474974513,1.0365500768025713,0.6817633012930552,0.9960899949073792
627,60,0.19534790615240732,0.9278625935316086,0.0010000000474974513,1.0368661612272259,0.6783212731281917,0.9960899949073792
628,60,0.20520104443033535,0.9229007651408513,0.0010000000474974513,1.034267070889473,0.6803140242894492,0.9960899949073792
629,60,0.1981724828481674,0.927353690067927,0.0010000000474974513,1.035109251737595,0.6813405950864158,1.0
630,60,0.19113003859917324,0.9290076315402984,0.0010000000474974513,1.035126776496569,0.6812802096207936,1.0
631,60,0.2010866935054461,0.9255089044570923,0.0010000000474974513,1.0361232091983152,0.6809782773256302,1.0
632,60,0.19689280316233634,0.9258905867735545,0.0010000000474974513,1.0355265349149703,0.6819444606701536,1.0
633,60,0.1814756218343973,0.9314885487159094,0.0010000000474974513,1.0358634968598688,0.6818236877520879,1.0
634,60,0.18914534548918407,0.9319974511861802,0.0010000000474974513,1.0368947565555569,0.6797705481449763,1.0
635,60,0.21117234577735264,0.9200381666421891,0.0010000000474974513,1.0351620813210802,0.6814613680044809,1.0
636,60,0.19622219788531461,0.9285623361666997,0.0010000000474974513,1.037031201521555,0.6804951846599576,1.0
637,60,0.1919474425415198,0.9312340954939524,0.0010000000474974513,1.0363321910301844,0.6818236867586772,1.0
638,60,0.18390313064058622,0.9314249326785405,0.0010000000474974513,1.036059819658597,0.681219823161761,1.0
639,60,0.19677440250913306,0.9274809191624324,0.0010000000474974513,1.036329057812691,0.6816425283749896,1.0
640,60,0.20826197862625123,0.9217557271321615,0.0010000000474974513,1.0367625276247663,0.6810990492502849,1.0
641,60,0.20041677231589952,0.9263994892438253,0.0010000000474974513,1.0372451742490134,0.6821256200472514,1.0
642,60,0.1863838694989681,0.9318702270587286,0.0010000000474974513,1.0349458366632456,0.6815217554569244,1.0
643,60,0.18695101117094357,0.9318066159884135,0.0010000000474974513,1.0361597438653316,0.6811594357093175,1.0
644,60,0.18628205880522727,0.931742998957634,0.0010000000474974513,1.0355584184328719,0.6819444596767426,1.0
645,60,0.2045592688024044,0.9232188234726588,0.0010000000474974513,1.0363310595353452,0.6815217554569243,1.0
646,60,0.18435884366432825,0.9325699716806412,0.0010000000474974513,1.0374879072109862,0.6812802086273828,1.0
647,60,0.18666468101243178,0.9320610662301382,0.0010000000474974513,1.0392305413881937,0.6801328659057616,1.0
648,60,0.18892764275272686,0.9312977105379104,0.0010000000474974513,1.038250391681989,0.6807971179485321,1.0
649,60,0.18760106091698012,0.9293256978193919,0.0010000000474974513,1.0401821623245875,0.6818236877520879,1.0

